Distribution Properties of the 6.7 GHz Methanol Masers and Their Surrounding Gases in the Milky Way

An updated catalog consisting of 1092 6.7-GHz methanol maser sources was reported in this work. Additionally, the NH3 (1, 1), NH3 (2, 2), and NH3 (3, 3) transitions were observed towards 214 star forming regions using the Shanghai Tianma radio telescope (TMRT) in order to examine the differences in physical environments, such as excitation temperature and column density of molecular clouds associated with methanol masers on the Galactic scale. Statistical results reveal that the number of 6.7 GHz methanol masers in the Perseus arm is significantly lower than that in the other three main spiral arms. In addition, the Perseus arm also has the lowest gas column density among the main spiral arms traced by the NH3 observations. Both of these findings suggest that the Perseus arm has the lowest rate of high-mass star formation compared to the other three main spiral arms. We also observed a trend in which both the luminosity of 6.7 GHz methanol masers and the ammonia gas column density decreased as the galactocentric distances. This finding indicates that the density of material in the inner Milky Way is generally higher than that in the outer Milky Way. It further suggests that high-mass stars are more easily formed at the head of spiral arms. Furthermore, we found that the column density of ammonia gas is higher in the regions on the arms than that in the inter-arm regions, supporting that the former is more likely to be the birthplace of high-mass stars.

==> Table_2._Sample_of_ammonia_observations_new.csv <==
Name,R.A. (J2000),Dec. (J2000),"NH3(1,1)","NH3(2,2)","NH3(3,3)",CH3OH,Dist(kpc),+/-,Prob,Arm,D_GC
G000.376+00.040,17 46 21.41,-28 35 40.0,Y,Y,Y,Y,8.00 ,3.01 ,1.00 ,3kF,0.16 
G000.409-00.504,17 48 33.48,-28 50 52.5,Y,Y,Y,Y,2.82 ,0.22 ,0.96 ,ScN,5.33 
G000.527+00.182,17 46 09.80,-28 23 29.0,Y,Y,Y,Y,2.80 ,0.23 ,0.37 ,ScN,5.35 
G000.677-00.025,17 47 19.28,-28 22 14.8,N,N,N,Y,7.87 ,0.90 ,0.11 ,...,0.30 
G000.860-00.067,17 47 54.71,-28 14 09.9,N,N,N,N,,,,,
G002.615+00.134,17 51 12.30,-26 37 37.2,Y,Y,Y,Y,7.92 ,2.13 ,0.86 ,...,0.43 
G002.703+00.040,17 51 45.98,-26 35 56.7,Y,Y,Y,Y,9.90 ,10.29 ,1.00 ,...,1.80 
G005.618-00.082,17 58 44.78,-24 08 40.1,Y,Y,Y,Y,4.67 ,0.25 ,0.45 ,3kN,3.53 
G006.368-00.052,18 00 15.82,-23 28 43.8,Y,Y,Y,Y,8.10 ,2.02 ,1.00 ,...,0.90 
G007.601-00.139,18 03 14.43,-22 27 00.9,Y,Y,Y,Y,8.09 ,2.02 ,1.00 ,...,1.08 
G007.632-00.109,18 03 11.63,-22 24 32.4,Y,Y,Y,Y,8.08 ,2.02 ,1.00 ,...,1.08 
G007.898-00.012,18 03 23.70,-22 07 45.9,Y,Y,N,N,15.37 ,0.36 ,0.22 ,Out,7.38 
G007.992-00.268,18 04 33.50,-22 10 24.3,Y,Y,Y,N,3.61 ,0.27 ,0.98 ,N1N,4.60 
G008.400-00.290,18 05 30.10,-21 49 42.1,Y,Y,Y,N,3.64 ,0.26 ,0.73 ,N1N,4.58 
G008.670-00.356,18 06 19.00,-21 37 30.5,Y,Y,Y,Y,3.65 ,0.29 ,0.59 ,N1N,4.57 
G008.832-00.029,18 05 25.90,-21 19 25.4,Y,Y,Y,Y,4.80 ,0.23 ,0.15 ,3kN,3.49 
G008.874-00.494,18 07 15.90,-21 30 51.1,Y,Y,Y,Y,3.69 ,0.31 ,0.26 ,N1N,4.54 
G009.036-00.524,18 07 42.90,-21 23 14.2,Y,Y,Y,N,2.83 ,0.19 ,0.64 ,ScN,5.37 
G009.282-00.148,18 06 49.20,-20 59 22.4,Y,Y,N,N,2.84 ,0.20 ,0.41 ,ScN,5.37 
G009.619+00.194,18 06 14.90,-20 31 40.6,Y,Y,Y,Y,5.15 ,0.61 ,1.00 ,3kN,3.19 
G010.507+02.228,18 00 34.58,-18 45 17.6,Y,Y,N,N,1.18 ,0.14 ,0.56 ,SgN,6.99 
G010.624-00.299,18 10 09.90,-19 53 22.0,N,N,N,Y,4.83 ,0.23 ,0.72 ,3kN,3.52 
G010.629-00.339,18 10 19.32,-19 54 12.9,Y,Y,Y,Y,2.76 ,0.58 ,1.00 ,3kN,5.46 
G011.420-01.682,18 16 56.86,-19 51 07.2,Y,Y,N,N,1.25 ,0.05 ,0.56 ,SgN,6.93 
G012.909-00.261,18 14 39.72,-17 51 59.0,Y,Y,Y,Y,2.53 ,0.20 ,1.00 ,ScN,5.72 
G012.959-00.215,18 14 35.41,-17 48 03.5,Y,N,N,N,2.91 ,0.31 ,0.46 ,ScN,5.35 
G013.332-00.040,18 14 41.78,-17 23 23.1,Y,Y,N,N,3.87 ,0.22 ,0.90 ,N1N,4.47 
G016.869-02.155,18 29 24.26,-15 15 42.1,Y,Y,Y,Y,2.35 ,0.51 ,1.00 ,SgN,5.94 
G016.927+00.960,18 18 08.59,-13 45 05.7,Y,Y,Y,N,1.49 ,0.08 ,0.51 ,SgN,6.74 
G017.862+00.074,18 23 10.10,-13 20 40.8,Y,Y,N,Y,9.76 ,0.30 ,1.00 ,3kF,3.20 
G018.214-00.342,18 25 21.56,-13 13 39.5,Y,Y,Y,N,4.05 ,0.33 ,0.51 ,N1N,4.49 
G018.263-00.243,18 25 05.54,-13 08 19.8,Y,Y,Y,Y,3.93 ,0.34 ,1.00 ,N1N,4.59 
G018.277-00.261,18 25 11.25,-13 08 04.4,Y,Y,Y,N,3.93 ,0.35 ,1.00 ,N1N,4.59 
G018.788-00.285,18 26 15.14,-12 41 36.4,Y,Y,Y,N,3.98 ,0.45 ,1.00 ,N1N,4.57 
G018.825-00.467,18 26 59.02,-12 44 47.0,Y,Y,N,N,3.99 ,0.45 ,1.00 ,N1N,4.56 
G018.826-00.484,18 27 02.74,-12 45 12.1,Y,Y,Y,N,4.01 ,0.43 ,1.00 ,N1N,4.54 
G018.832-00.479,18 27 02.35,-12 44 43.0,Y,Y,Y,N,4.01 ,0.43 ,1.00 ,N1N,4.54 
G018.886-00.474,18 27 07.49,-12 41 41.6,Y,Y,Y,Y,4.02 ,0.42 ,1.00 ,N1N,4.54 
G019.009-00.028,18 25 44.48,-12 22 42.2,Y,Y,Y,Y,4.05 ,1.03 ,1.00 ,Nor,4.52 
G019.496+00.115,18 26 09.16,-11 52 51.7,Y,Y,Y,Y,3.07 ,0.94 ,1.00 ,...,5.36 
G019.542-00.457,18 28 18.80,-12 06 22.7,N,N,N,N,,,,,
G019.755-00.128,18 27 31.66,-11 45 55.0,Y,Y,Y,Y,9.33 ,0.38 ,1.00 ,3kF,3.22 
G019.883-00.534,18 29 14.25,-11 50 25.5,Y,Y,Y,Y,3.39 ,0.38 ,1.00 ,ScN,5.09 
G019.923-00.258,18 28 18.84,-11 40 37.5,Y,Y,Y,N,4.15 ,0.45 ,0.83 ,N1N,4.48 
G020.234+00.087,18 27 39.60,-11 14 28.7,Y,N,N,N,4.33 ,0.41 ,0.94 ,N1N,4.35 
G020.238+00.065,18 27 44.80,-11 14 52.2,Y,Y,Y,Y,4.32 ,0.42 ,0.93 ,N1N,4.36 
G021.385-00.254,18 31 03.79,-10 22 44.7,Y,Y,Y,N,4.52 ,0.57 ,0.53 ,N1N,4.27 
G021.563-00.033,18 30 36.07,-10 07 10.9,Y,Y,N,Y,9.12 ,0.27 ,0.40 ,3kF,3.37 
G022.357+00.066,18 31 44.12,-09 22 12.3,Y,Y,Y,Y,4.33 ,2.02 ,1.00 ,Nor,4.46 
G022.418+00.314,18 30 57.50,-09 12 04.4,Y,Y,Y,N,4.75 ,0.39 ,1.00 ,N1N,4.17 
G022.547-00.523,18 34 12.70,-09 28 21.4,Y,Y,Y,N,4.65 ,0.41 ,0.67 ,N1N,4.25 
G023.007-00.409,18 34 39.73,-09 00 43.5,Y,Y,Y,Y,4.88 ,0.36 ,1.00 ,Nor,4.13 
G023.205-00.377,18 34 54.90,-08 49 18.6,Y,Y,Y,Y,4.18 ,0.60 ,1.00 ,Nor,4.61 
G023.268-00.257,18 34 36.08,-08 42 39.7,Y,Y,Y,N,4.82 ,0.52 ,1.00 ,N1N,4.18 
G023.365-00.288,18 34 53.57,-08 38 21.6,Y,Y,Y,Y,4.80 ,0.57 ,1.00 ,N1N,4.20 
G023.707-00.198,18 35 12.37,-08 17 39.4,Y,Y,Y,Y,6.21 ,0.93 ,1.00 ,Nor,3.51 
G023.987+00.494,18 33 14.89,-07 43 34.3,N,N,N,N,,,,,
G024.184+00.120,18 34 57.24,-07 43 26.7,Y,Y,N,N,7.41 ,0.73 ,0.70 ,3kF,3.34 
G024.461+00.198,18 35 11.33,-07 26 31.1,Y,Y,Y,Y,7.20 ,0.69 ,0.87 ,3kF,3.38 
G024.493-00.039,18 36 05.83,-07 31 20.6,Y,Y,Y,Y,6.05 ,0.77 ,0.60 ,N1F,3.64 
G024.544-00.246,18 36 56.02,-07 34 23.6,Y,Y,Y,N,5.70 ,0.73 ,0.90 ,N1N,3.79 
G024.633+00.153,18 35 40.11,-07 18 34.8,Y,Y,N,Y,5.12 ,0.67 ,0.54 ,N1N,4.10 
G024.674-00.152,18 36 50.27,-07 24 50.0,N,N,N,Y,6.82 ,0.99 ,0.95 ,3kF,3.45 
G024.790+00.083,18 36 12.67,-07 12 10.6,Y,Y,Y,Y,6.67 ,0.71 ,1.00 ,Nor,3.49 
G025.461-00.210,18 38 30.07,-06 44 29.4,Y,Y,Y,N,6.32 ,0.93 ,0.85 ,N1F,3.65 
G025.920-00.141,18 39 06.07,-06 18 04.7,N,N,N,Y,6.02 ,0.57 ,1.00 ,N1F,3.80 
G026.325+00.134,18 38 51.95,-05 48 55.8,Y,Y,N,N,6.05 ,0.54 ,0.79 ,N1F,3.83 
G026.495+00.711,18 37 07.14,-05 23 59.3,Y,Y,Y,N,3.79 ,0.89 ,0.65 ,ScN,5.05 
G027.221+00.136,18 40 30.55,-05 01 05.4,N,N,N,Y,6.25 ,0.50 ,0.68 ,N1F,3.86 
G027.365-00.166,18 41 51.15,-05 01 42.5,Y,Y,Y,Y,8.00 ,2.69 ,1.00 ,ScF,3.82 
G028.200-00.050,18 42 58.12,-04 13 59.2,Y,Y,Y,Y,8.23 ,0.44 ,0.57 ,ScF,3.99 
G028.337+00.119,18 42 37.18,-04 02 01.6,Y,Y,Y,N,4.38 ,0.34 ,0.82 ,ScN,4.77 
G028.648+03.817,18 30 01.44,-02 03 42.8,Y,Y,N,N,0.24 ,0.01 ,0.71 ,AqR,7.94 
G028.831-00.253,18 44 51.00,-03 45 53.5,Y,Y,N,Y,5.00 ,1.00 ,1.00 ,ScN,4.47 
G029.591-00.615,18 47 31.70,-03 15 14.0,Y,Y,Y,N,4.31 ,0.47 ,1.00 ,ScN,4.89 
G029.596-00.617,18 47 32.95,-03 15 00.9,Y,Y,Y,N,4.31 ,0.47 ,1.00 ,ScN,4.89 
G029.913-00.046,18 46 05.48,-02 42 26.9,Y,Y,Y,N,7.56 ,0.74 ,0.73 ,ScF,4.09 
G030.419-00.230,18 47 40.27,-02 20 29.0,Y,Y,Y,Y,3.95 ,0.33 ,1.00 ,ScN,5.15 
G030.700-00.066,18 47 36.16,-02 00 58.2,Y,Y,Y,Y,6.54 ,0.85 ,1.00 ,ScF,4.19 
G030.715-00.084,18 47 41.42,-02 00 41.6,Y,Y,Y,N,7.11 ,0.83 ,0.60 ,ScF,4.16 
G030.718-00.081,18 47 41.14,-02 00 26.9,Y,Y,Y,N,7.11 ,0.83 ,0.60 ,ScF,4.16 
G030.828-00.061,18 47 48.87,-01 54 00.5,Y,Y,Y,N,7.24 ,0.74 ,0.66 ,ScF,4.18 
G030.896+00.163,18 47 08.66,-01 44 14.3,Y,Y,Y,Y,7.09 ,0.74 ,0.71 ,ScF,4.19 
G031.410+00.311,18 47 33.20,-01 12 45.8,Y,Y,Y,Y,3.75 ,0.41 ,1.00 ,ScN,5.32 
G031.936+00.091,18 49 17.90,-00 50 40.0,Y,Y,N,N,6.85 ,0.71 ,0.50 ,ScF,4.31 
G032.020+00.065,18 49 32.70,-00 46 55.4,Y,Y,Y,N,5.11 ,0.49 ,0.53 ,ScN,4.68 
G032.030+00.050,18 49 37.00,-00 46 47.5,Y,Y,Y,N,5.10 ,0.49 ,0.53 ,ScN,4.69 
G032.045+00.059,18 49 36.65,-00 45 44.2,Y,Y,Y,Y,5.05 ,0.38 ,1.00 ,ScN,4.71 
G033.486+00.040,18 52 18.39,00 30 40.2,N,N,N,Y,7.11 ,1.00 ,1.00 ,ScF,4.51 
G033.914+00.109,18 52 50.40,00 55 27.0,Y,Y,Y,N,6.73 ,0.56 ,1.00 ,ScF,4.55 
G034.243+00.131,18 53 21.72,01 13 37.1,Y,Y,Y,Y,2.89 ,0.18 ,0.03 ,...,5.99 
G034.404+00.228,18 53 18.60,01 24 49.6,Y,Y,Y,N,9.77 ,0.37 ,0.94 ,SgF,5.52 
G035.135-00.747,18 58 07.09,01 37 11.9,Y,Y,Y,Y,2.41 ,0.16 ,0.68 ,SgN,6.33 
G035.192-00.741,18 58 11.96,01 40 23.8,Y,Y,Y,Y,2.19 ,0.22 ,1.00 ,SgN,6.48 
G035.198-00.743,18 58 13.08,01 40 39.3,Y,Y,Y,Y,2.19 ,0.22 ,1.00 ,SgN,6.48 
G035.467+00.138,18 55 34.37,02 19 09.4,Y,Y,Y,Y,5.06 ,0.48 ,0.86 ,AqS,4.99 
G038.355-00.954,19 04 45.46,04 23 16.9,Y,Y,N,N,2.06 ,0.21 ,0.98 ,SgN,6.66 
G038.556+00.154,19 01 10.30,05 04 26.0,N,N,N,Y,1.91 ,0.08 ,0.52 ,SgN,6.76 
G038.916-00.353,19 03 38.66,05 09 42.5,Y,Y,Y,Y,1.90 ,0.07 ,0.45 ,SgN,6.78 
G040.623-00.138,19 06 01.63,06 46 36.2,Y,Y,Y,Y,12.50 ,3.28 ,1.00 ,Per,8.25 
G040.934-00.041,19 06 15.38,07 05 54.5,N,N,N,Y,2.73 ,0.66 ,0.65 ,SgN,6.34 
G042.698-00.147,19 09 55.07,08 36 53.5,N,N,N,Y,15.74 ,1.65 ,0.87 ,...,11.21 
G043.166+00.011,19 10 13.41,09 06 12.8,Y,Y,Y,Y,11.11 ,0.86 ,1.00 ,Per,7.60 
G043.306-00.211,19 11 16.94,09 07 30.0,Y,Y,Y,N,7.56 ,0.58 ,0.94 ,SgF,5.82 
G043.795-00.127,19 11 53.99,09 35 50.3,N,N,N,Y,6.02 ,0.36 ,1.00 ,SgF,5.64 
G043.890-00.784,19 14 26.39,09 22 36.5,Y,Y,Y,Y,7.46 ,0.72 ,1.00 ,SgF,5.87 
G045.071+00.132,19 13 22.04,10 50 53.3,N,N,N,Y,7.75 ,0.42 ,1.00 ,SgF,6.11 
G045.455+00.060,19 14 21.27,11 09 15.9,Y,Y,Y,N,8.40 ,1.20 ,1.00 ,SgF,6.40 
G045.466+00.046,19 14 25.61,11 09 27.0,Y,Y,Y,N,7.16 ,0.66 ,0.67 ,SgF,5.99 
G048.606+00.023,19 20 31.18,13 55 25.2,N,N,N,N,10.75 ,0.58 ,1.00 ,Per,8.13 
G048.990-00.299,19 22 26.19,14 06 38.7,Y,Y,Y,Y,5.62 ,0.54 ,1.00 ,SgF,6.16 
G049.190-00.337,19 22 57.77,14 16 10.1,N,N,N,N,5.08 ,0.21 ,1.00 ,SgF,6.17 
G049.268-00.337,19 23 06.99,14 20 15.9,Y,Y,Y,N,5.47 ,0.41 ,1.00 ,SgF,6.18 
G049.417+00.324,19 20 59.82,14 46 49.1,Y,N,N,Y,7.58 ,1.78 ,1.00 ,Per,6.59 
G049.488-00.355,19 23 36.58,14 31 26.0,Y,Y,Y,N,5.46 ,0.38 ,0.92 ,SgF,6.20 
G049.489-00.369,19 23 39.82,14 31 05.0,Y,Y,Y,Y,5.13 ,1.87 ,1.00 ,SgN,6.20 
G052.663-01.092,19 32 36.08,16 57 38.5,Y,N,N,Y,4.39 ,0.80 ,1.00 ,LoS,6.50 
G053.239+00.053,19 29 33.20,18 01 00.6,Y,Y,N,N,4.53 ,0.54 ,0.82 ,LoS,6.54 
G053.259+00.037,19 29 39.20,18 01 34.5,Y,Y,N,N,4.54 ,0.54 ,0.86 ,LoS,6.54 
G053.618+00.035,19 30 23.02,18 20 26.7,Y,Y,N,Y,4.52 ,0.54 ,0.80 ,LoS,6.57 
G053.819+00.001,19 30 55.10,18 30 00.8,Y,Y,N,N,4.52 ,0.53 ,0.85 ,LoS,6.58 
G054.100-00.080,19 31 47.34,18 42 28.1,Y,Y,N,N,4.44 ,0.60 ,1.00 ,LoS,6.61 
G058.770+00.640,19 38 49.47,23 08 17.8,Y,Y,Y,Y,3.34 ,0.45 ,1.00 ,LoS,7.02 
G059.470-00.180,19 43 26.04,23 20 28.2,N,N,N,N,,,,,
G059.783+00.065,19 43 11.25,23 44 03.3,Y,Y,Y,Y,2.16 ,0.09 ,1.00 ,LoS,7.31 
G059.786+00.073,19 43 09.65,23 44 27.9,Y,Y,N,N,3.30 ,0.68 ,0.46 ,LoS,7.09 
G059.830+00.670,19 40 59.41,24 04 31.6,Y,Y,N,Y,4.13 ,0.24 ,1.00 ,LoS,7.05 
G069.540-00.976,20 10 09.07,31 31 36.0,Y,Y,Y,Y,2.46 ,0.08 ,1.00 ,Loc,7.65 
G071.520-00.380,20 12 56.34,33 30 31.4,N,N,N,Y,3.61 ,0.34 ,1.00 ,Loc,7.80 
G073.063+01.796,20 08 10.20,35 59 23.7,N,N,N,Y,3.09 ,0.64 ,0.63 ,Loc,7.83 
G074.034-01.714,20 25 07.11,34 49 57.6,Y,Y,Y,N,1.59 ,0.04 ,1.00 ,Loc,7.86 
G075.297+01.324,20 16 16.01,37 35 45.8,N,N,N,N,9.26 ,0.86 ,1.00 ,Out,10.67 
G075.761+00.340,20 21 41.09,37 25 29.3,Y,Y,Y,N,3.51 ,0.27 ,1.00 ,Loc,8.04 
G075.782+00.343,20 21 44.01,37 26 37.5,Y,Y,Y,Y,3.83 ,0.44 ,1.00 ,Loc,8.11 
G076.381-00.618,20 27 25.48,37 22 48.5,N,N,N,N,1.30 ,0.09 ,1.00 ,Loc,7.95 
G077.928+00.871,20 25 49.10,39 30 14.7,Y,Y,N,N,3.23 ,0.28 ,0.88 ,Loc,8.11 
G078.122+03.633,20 14 26.07,41 13 32.7,Y,Y,Y,Y,1.55 ,0.07 ,1.00 ,Loc,7.98 
G081.722+00.570,20 39 01.39,42 22 47.2,Y,Y,Y,Y,1.56 ,0.12 ,0.51 ,Loc,8.07 
G081.752+00.591,20 39 02.02,42 24 58.6,Y,Y,Y,Y,1.50 ,0.08 ,1.00 ,Loc,8.07 
G081.762+00.592,20 39 03.79,42 25 30.0,Y,Y,Y,N,1.56 ,0.12 ,0.51 ,Loc,8.08 
G085.410+00.003,20 54 13.70,44 54 06.8,Y,Y,Y,Y,4.96 ,0.46 ,1.00 ,Per,9.20 
G090.210+02.324,21 02 22.70,50 03 08.3,Y,N,N,N,0.67 ,0.02 ,1.00 ,Loc,8.18 
G094.602-01.796,21 39 58.26,50 14 20.9,Y,Y,N,Y,4.52 ,0.27 ,1.00 ,Per,9.63 
G097.521+03.172,21 32 13.00,55 52 56.0,N,N,N,Y,7.31 ,0.86 ,1.00 ,Out,11.64 
G098.036+01.446,21 43 01.50,54 56 18.5,N,N,N,Y,2.73 ,1.20 ,1.00 ,Per,8.95 
G099.070+01.199,21 49 40.65,55 24 51.8,N,N,N,Y,6.74 ,1.47 ,0.87 ,Out,11.37 
G105.415+09.878,21 43 06.48,66 06 55.3,Y,Y,N,N,0.89 ,0.05 ,1.00 ,Loc,8.43 
G106.797+05.312,22 19 18.30,63 18 48.0,Y,Y,Y,Y,0.82 ,0.11 ,1.00 ,Loc,8.42 
G107.288+05.638,22 21 22.50,63 51 13.0,N,N,N,Y,0.78 ,0.06 ,1.00 ,Loc,8.41 
G107.298+05.640,22 21 26.73,63 51 37.9,Y,Y,N,N,0.78 ,0.06 ,1.00 ,Loc,8.41 
G108.180+05.510,22 28 51.88,64 13 05.9,Y,Y,N,N,0.81 ,0.10 ,1.00 ,Loc,8.44 
G108.184+05.519,22 28 51.41,64 13 41.3,Y,N,N,Y,0.92 ,0.02 ,1.00 ,Loc,8.48 
G108.208+00.589,22 49 31.48,59 55 42.0,Y,N,N,N,4.41 ,0.72 ,1.00 ,Per,10.41 
G108.471-02.818,23 02 32.08,56 57 51.4,N,N,N,N,3.24 ,0.10 ,1.00 ,Per,9.68 
G108.595+00.492,22 52 38.30,60 00 52.0,Y,Y,Y,N,2.47 ,0.20 ,1.00 ,Per,9.24 
G108.758-00.986,22 58 47.50,58 45 01.0,Y,Y,Y,Y,2.79 ,0.21 ,0.58 ,Per,9.43 
G109.871+02.114,22 56 17.90,62 01 49.6,Y,Y,Y,Y,0.81 ,0.02 ,1.00 ,Loc,8.46 
G109.924+01.983,22 57 11.20,61 56 03.0,N,N,N,Y,0.77 ,0.09 ,1.00 ,Loc,8.44 
G111.235-01.238,23 17 20.79,59 28 47.0,N,N,N,N,3.33 ,0.90 ,1.00 ,Per,9.86 
G111.256-00.770,23 16 10.36,59 55 28.5,Y,Y,N,Y,3.57 ,0.19 ,1.00 ,Per,10.01 
G111.532+00.759,23 13 43.86,61 26 55.7,Y,Y,Y,N,2.69 ,0.13 ,1.00 ,Per,9.47 
G111.542+00.777,23 13 45.36,61 28 10.6,Y,Y,Y,Y,2.65 ,0.12 ,1.00 ,Per,9.45 
G121.298+00.659,00 36 47.35,63 29 02.2,Y,Y,Y,Y,0.93 ,0.03 ,1.00 ,Loc,8.67 
G122.016-07.080,00 44 58.40,55 46 47.6,Y,Y,N,N,2.17 ,0.09 ,1.00 ,Per,9.48 
G123.066-06.309,00 52 24.20,56 33 43.2,Y,Y,Y,Y,2.82 ,0.24 ,1.00 ,Per,9.97 
G124.015-00.027,01 00 55.42,62 49 29.5,N,N,N,Y,2.45 ,0.27 ,0.98 ,Per,9.73 
G133.947+01.064,02 27 03.82,61 52 25.2,Y,Y,Y,Y,1.95 ,0.04 ,1.00 ,Per,9.61 
G134.621-02.195,02 22 51.71,58 35 11.4,N,N,N,N,2.42 ,0.10 ,1.00 ,Per,10.00 
G135.277+02.798,02 43 28.57,62 57 08.4,N,N,N,N,5.99 ,0.39 ,1.00 ,Out,13.10 
G136.845+01.149,02 49 29.80,60 47 29.5,N,N,N,Y,2.13 ,0.52 ,1.00 ,Per,9.81 
G149.076+00.397,04 01 36.49,53 19 41.4,N,N,N,Y,4.59 ,0.53 ,0.62 ,Out,12.32 
G160.146+03.157,05 01 40.24,47 07 19.0,N,N,N,N,4.10 ,0.10 ,1.00 ,Out,12.09 
G168.063+00.822,05 17 13.30,39 22 14.0,N,N,N,Y,5.35 ,0.63 ,1.00 ,Out,13.43 
G173.482+02.446,05 39 13.06,35 45 51.2,Y,Y,Y,Y,1.68 ,0.04 ,1.00 ,Per,9.82 
G173.698+02.886,05 41 37.40,35 48 49.0,N,N,N,Y,1.68 ,0.05 ,0.74 ,Per,9.82 
G173.718+02.356,05 39 27.60,35 30 58.0,N,N,N,Y,1.69 ,0.04 ,0.70 ,Per,9.83 
G174.201-00.071,05 30 48.02,33 47 54.6,Y,Y,Y,Y,2.14 ,0.09 ,1.00 ,Per,10.28 
G176.516+00.201,05 37 52.14,32 00 03.9,Y,Y,Y,N,0.96 ,0.02 ,1.00 ,Loc,9.11 
G182.678-03.265,05 39 28.42,24 56 32.1,N,N,N,N,6.37 ,1.70 ,1.00 ,Out,14.52 
G183.349-00.575,05 51 11.10,25 46 16.5,Y,Y,Y,Y,1.59 ,0.03 ,0.30 ,Per,9.74 
G183.720-03.664,05 40 24.23,23 50 54.7,Y,Y,Y,N,1.59 ,0.03 ,1.00 ,Per,9.74 
G188.794+01.031,06 09 06.96,21 50 41.3,Y,Y,Y,Y,2.02 ,0.42 ,1.00 ,Per,10.15 
G188.946+00.886,06 08 53.32,21 38 29.1,Y,Y,Y,Y,2.10 ,0.03 ,1.00 ,Per,10.23 
G189.030+00.783,06 08 40.65,21 31 07.0,Y,Y,Y,Y,2.10 ,0.03 ,0.78 ,Per,10.23 
G189.471-01.216,06 02 08.37,20 09 20.1,Y,N,N,Y,2.10 ,0.03 ,0.59 ,Per,10.23 
G189.778+00.345,06 08 35.28,20 39 06.7,Y,Y,Y,Y,2.10 ,0.03 ,0.75 ,Per,10.23 
G192.161-03.817,05 58 13.53,16 31 58.9,N,N,N,N,1.52 ,0.09 ,1.00 ,Per,9.64 
G192.600-00.048,06 12 53.99,17 59 23.7,Y,Y,Y,Y,1.66 ,0.11 ,1.00 ,Per,9.78 
G196.454-01.677,06 14 37.03,13 49 36.6,Y,Y,Y,Y,4.13 ,0.19 ,1.00 ,Out,12.17 
G202.963+01.475,06 38 24.90,09 32 28.0,N,N,N,Y,2.29 ,0.39 ,0.44 ,Per,10.30 
G206.543-16.355,05 41 44.14,-01 54 45.9,Y,Y,Y,Y,0.42 ,0.01 ,0.41 ,Loc,8.53 
G208.993-19.385,05 35 14.43,-05 22 29.6,Y,Y,Y,Y,0.42 ,0.01 ,0.73 ,Loc,8.52 
G208.997-19.387,05 35 14.50,-05 22 45.0,Y,Y,Y,Y,0.42 ,0.01 ,0.73 ,Loc,8.52 
G209.007-19.385,05 35 15.80,-05 23 14.1,Y,Y,Y,N,0.41 ,0.00 ,1.00 ,Loc,8.51 
G209.018-19.399,05 35 13.95,-05 24 09.4,Y,Y,Y,Y,0.42 ,0.01 ,0.74 ,Loc,8.52 
G211.593+01.056,06 52 45.32,01 40 23.1,Y,Y,N,N,4.18 ,0.18 ,1.00 ,Out,11.92 
G212.063-00.741,06 47 12.90,00 26 07.0,Y,N,N,Y,5.07 ,0.52 ,0.48 ,Out,12.73 
G213.705-12.597,06 07 47.85,-06 22 55.2,Y,Y,N,Y,0.87 ,0.02 ,1.00 ,Loc,8.89 
G229.571+00.152,07 23 01.84,-14 41 32.8,Y,N,N,N,4.59 ,0.25 ,1.00 ,Per,11.66 
G232.620+00.996,07 32 09.78,-16 58 12.8,Y,Y,N,Y,1.68 ,0.10 ,1.00 ,Loc,9.27 
G236.816+01.984,07 44 28.24,-20 08 30.2,N,N,N,Y,3.07 ,0.24 ,1.00 ,Per,10.16 
G239.353-05.065,07 22 58.33,-25 46 03.1,N,N,N,N,1.17 ,0.08 ,1.00 ,Loc,8.80 
G240.316+00.071,07 44 51.92,-24 07 41.5,N,N,N,N,5.35 ,0.40 ,1.00 ,Per,11.76 
G350.104+00.084,17 19 26.68,-37 10 53.1,Y,Y,Y,Y,4.97 ,0.25 ,0.46 ,3kN,3.36 
G350.116+00.084,17 19 28.83,-37 10 18.8,Y,Y,Y,Y,11.74 ,0.38 ,0.05 ,SgF,3.97 
G350.340+00.141,17 19 53.43,-36 57 18.8,Y,Y,Y,Y,11.83 ,0.33 ,0.15 ,SgF,4.03 
G350.776+00.138,17 21 08.58,-36 35 58.8,N,N,N,Y,10.55 ,0.28 ,0.78 ,3kF,2.83 
G352.083+00.167,17 24 41.22,-35 30 18.6,Y,N,N,Y,4.88 ,0.25 ,0.50 ,3kN,3.38 
G352.604-00.225,17 27 42.73,-35 17 34.2,Y,Y,Y,Y,4.83 ,0.26 ,0.23 ,3kN,3.42 
G353.363-00.166,17 29 31.40,-34 37 40.3,Y,Y,Y,Y,4.81 ,0.25 ,0.57 ,3kN,3.42 
G353.370-00.091,17 29 14.27,-34 34 50.2,Y,Y,Y,Y,4.82 ,0.25 ,0.51 ,3kN,3.41 
G358.931-00.030,17 43 10.02,-29 51 45.8,Y,Y,Y,Y,12.45 ,0.25 ,0.41 ,SgF,4.30 
G359.615-00.243,17 45 39.09,-29 23 30.0,N,N,N,Y,2.67 ,0.15 ,1.00 ,CtN,5.48 
G359.970-00.457,17 47 20.17,-29 11 59.4,Y,Y,Y,Y,2.68 ,0.14 ,0.93 ,CtN,5.47 


==> Table_3._Observations_of_ammonia_molecules_new.csv <==
Name,Transition,Integration time(min),Rms(mK),Area,Area_error,V_lsr,V_lsr_error,¦¤V,¦¤V_error,Sp,¦Ó,¦Ó_error,Tex,N
G000.376+00.040,"NH3(1,1)",10.5 ,106 ,28.9,3.5,35.00 ,0.11 ,14.60 ,0.43 ,1.88,0.91 ,0.09 ,30.87 ,151.2 
,"NH3(2,2)",10.5 ,88 ,19.1,0.5,35.30 ,0.13 ,11.50 ,0.25 ,1.42,3.06 ,0.20 ,,
,"NH3(3,3)",10.5 ,86 ,28.6,0.5,35.20 ,0.08 ,11.90 ,0.19 ,1.31,3.38 ,0.20 ,,
G000.409-00.504,"NH3(1,1)",10.5 ,98 ,4.3,0.1,20.30 ,0.02 ,1.69 ,0.05 ,1.94,1.76 ,0.18 ,17.61 ,38.0 
,"NH3(2,2)",10.5 ,74 ,2.1,0.1,20.30 ,0.04 ,1.84 ,0.14 ,0.99,0.52 ,0.53 ,,
,"NH3(3,3)",10.5 ,67 ,1.2,0.1,20.40 ,0.09 ,1.63 ,0.17 ,0.46,4.29 ,1.60 ,,
G000.527+00.182,"NH3(1,1)",7.5 ,180 ,5.6,0.2,-3.37 ,0.12 ,5.30 ,0.20 ,0.82,1.85 ,0.26 ,23.81 ,39.6 
,"NH3(2,2)",7.5 ,101 ,3.3,0.2,-3.64 ,0.15 ,4.75 ,0.33 ,0.61,0.10 ,0.10 ,,
,"NH3(3,3)",7.5 ,92 ,2.7,0.2,-2.71 ,0.27 ,7.16 ,0.63 ,0.36,0.10 ,0.91 ,,
G000.677-00.025,"NH3(1,1)",7.5 ,186 ,,,,,,,,,,,
,"NH3(2,2)",7.5 ,153 ,,,,,,,,,,,
,"NH3(3,3)",7.5 ,229 ,,,,,,,,,,,
G000.860-00.067,"NH3(1,1)",9.0 ,87 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,84 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,69 ,,,,,,,,,,,
G002.615+00.134,"NH3(1,1)",10.5 ,85 ,5.2,0.1,97.00 ,0.02 ,2.29 ,0.06 ,1.67,2.60 ,0.18 ,15.42 ,63.6 
,"NH3(2,2)",10.5 ,65 ,2.7,0.1,97.00 ,0.05 ,2.77 ,0.20 ,0.82,0.72 ,0.41 ,,
,"NH3(3,3)",10.5 ,63 ,1.8,0.1,96.80 ,0.14 ,3.62 ,0.37 ,0.35,2.95 ,1.24 ,,
G002.703+00.040,"NH3(1,1)",10.5 ,77 ,3.4,0.1,96.10 ,0.04 ,2.24 ,0.10 ,1.2,1.44 ,0.22 ,15.13 ,26.6 
,"NH3(2,2)",10.5 ,62 ,1.5,0.1,96.30 ,0.11 ,3.35 ,0.36 ,0.42,0.10 ,0.30 ,,
,"NH3(3,3)",10.5 ,68 ,1.6,0.2,96.90 ,0.59 ,12.10 ,2.69 ,0.18,0.10 ,0.38 ,,
G005.618-00.082,"NH3(1,1)",7.5 ,319 ,9.2,0.4,-25.80 ,0.05 ,2.33 ,0.08 ,2.84,4.23 ,0.52 ,13.08 ,184.2 
,"NH3(2,2)",7.5 ,333 ,5.4,0.5,-25.40 ,0.17 ,2.79 ,0.89 ,1.34,1.94 ,1.86 ,,
,"NH3(3,3)",7.5 ,266 ,3.6,0.5,-24.80 ,0.20 ,3.47 ,0.52 ,0.9,1.05 ,0.14 ,,
G006.368-00.052,"NH3(1,1)",7.5 ,79 ,3.5,0.1,142.00 ,0.04 ,2.41 ,0.09 ,1.15,1.24 ,0.20 ,19.97 ,25.8 
,"NH3(2,2)",7.5 ,76 ,1.6,0.1,142.00 ,0.07 ,2.04 ,0.17 ,0.62,1.78 ,0.69 ,,
,"NH3(3,3)",7.5 ,76 ,1.2,0.1,142.00 ,0.21 ,4.52 ,0.52 ,0.28,0.10 ,4.10 ,,
G007.601-00.139,"NH3(1,1)",7.5 ,72 ,4.8,0.1,154.00 ,0.03 ,2.27 ,0.07 ,1.66,1.94 ,0.17 ,16.35 ,49.7 
,"NH3(2,2)",7.5 ,79 ,3,0.1,154.00 ,0.07 ,3.52 ,0.22 ,0.78,0.10 ,0.14 ,,
,"NH3(3,3)",7.5 ,71 ,2.6,0.1,154.00 ,0.10 ,3.51 ,0.41 ,0.51,1.11 ,0.93 ,,
G007.632-00.109,"NH3(1,1)",7.5 ,74 ,5.7,0.1,154.00 ,0.02 ,2.16 ,0.05 ,2.01,1.87 ,0.13 ,17.78 ,52.1 
,"NH3(2,2)",7.5 ,60 ,3.4,0.1,154.00 ,0.04 ,2.87 ,0.14 ,1.07,0.10 ,0.14 ,,
,"NH3(3,3)",7.5 ,74 ,2.4,0.1,154.00 ,0.10 ,3.99 ,0.27 ,0.6,0.10 ,0.59 ,,
G007.898-00.012,"NH3(1,1)",9.0 ,59 ,1.7,0.1,0.22 ,0.02 ,1.05 ,0.04 ,1.07,3.10 ,0.33 ,13.61 ,23.8 
,"NH3(2,2)",9.0 ,62 ,0.5,0.1,0.29 ,0.05 ,0.60 ,0.12 ,0.45,3.76 ,1.79 ,,
,"NH3(3,3)",9.0 ,55 ,,,,,,,,,,,
G007.992-00.268,"NH3(1,1)",9.0 ,148 ,7.5,0.2,39.90 ,0.02 ,1.97 ,0.05 ,2.83,2.43 ,0.18 ,16.10 ,83.5 
,"NH3(2,2)",9.0 ,114 ,3.9,0.2,39.80 ,0.05 ,2.31 ,0.19 ,1.45,0.60 ,0.55 ,,
,"NH3(3,3)",9.0 ,131 ,2.6,0.2,39.70 ,0.08 ,2.72 ,0.25 ,0.88,0.10 ,0.24 ,,
G008.400-00.290,"NH3(1,1)",9.0 ,70 ,6.6,0.1,37.10 ,0.01 ,1.66 ,0.03 ,2.93,2.05 ,0.12 ,16.91 ,64.8 
,"NH3(2,2)",9.0 ,67 ,3.1,0.1,37.10 ,0.02 ,1.85 ,0.11 ,1.5,0.12 ,1.53 ,,
,"NH3(3,3)",9.0 ,48 ,1.7,0.1,37.20 ,0.09 ,3.72 ,0.28 ,0.47,0.10 ,0.21 ,,
G008.670-00.356,"NH3(1,1)",9.0 ,126 ,19.3,0.3,35.30 ,0.02 ,3.51 ,0.03 ,4.34,2.64 ,0.08 ,19.60 ,222.5 
,"NH3(2,2)",9.0 ,110 ,13.5,0.2,35.10 ,0.01 ,4.08 ,0.08 ,3.05,0.10 ,1.91 ,,
,"NH3(3,3)",9.0 ,95 ,13.8,0.2,35.10 ,0.04 ,4.54 ,0.07 ,2.78,0.10 ,0.02 ,,
G008.832-00.029,"NH3(1,1)",4.5 ,150 ,4.7,0.2,0.91 ,0.03 ,1.46 ,0.06 ,2.16,3.07 ,0.34 ,15.10 ,70.1 
,"NH3(2,2)",4.5 ,146 ,2.3,0.2,0.83 ,0.07 ,1.76 ,0.29 ,1.12,0.44 ,1.06 ,,
,"NH3(3,3)",4.5 ,175 ,3.1,0.3,0.52 ,0.17 ,4.00 ,0.69 ,0.84,0.10 ,0.26 ,,
G008.874-00.494,"NH3(1,1)",6.0 ,80 ,4,0.1,20.20 ,0.01 ,1.27 ,0.04 ,2.23,2.51 ,0.20 ,14.09 ,48.4 
,"NH3(2,2)",6.0 ,80 ,1.6,0.1,20.20 ,0.04 ,1.51 ,0.15 ,0.89,0.74 ,0.71 ,,
,"NH3(3,3)",6.0 ,72 ,0.5,0.1,20.20 ,0.37 ,2.76 ,0.97 ,0.12,0.10 ,1.30 ,,
G009.036-00.524,"NH3(1,1)",6.0 ,243 ,5.2,0.2,37.10 ,0.02 ,1.36 ,0.05 ,2.7,4.19 ,0.40 ,12.97 ,99.3 
,"NH3(2,2)",6.0 ,148 ,1.9,0.1,36.90 ,0.05 ,1.36 ,0.12 ,1.24,0.10 ,1.47 ,,
,"NH3(3,3)",6.0 ,163 ,1.5,0.2,37.00 ,0.29 ,2.55 ,0.96 ,0.51,0.99 ,0.10 ,,
G009.282-00.148,"NH3(1,1)",9.0 ,151 ,5.3,0.2,41.40 ,0.02 ,1.20 ,0.04 ,2.99,3.22 ,0.29 ,13.20 ,82.6 
,"NH3(2,2)",9.0 ,154 ,2.3,0.2,41.60 ,0.06 ,1.40 ,0.15 ,1.2,1.92 ,1.00 ,,
,"NH3(3,3)",9.0 ,131 ,,,,,,,,,,,
G009.619+00.194,"NH3(1,1)",6.0 ,83 ,8.7,0.2,4.35 ,0.04 ,3.97 ,0.07 ,1.88,1.53 ,0.12 ,25.56 ,69.2 
,"NH3(2,2)",6.0 ,80 ,7.2,0.2,4.37 ,0.06 ,4.20 ,0.21 ,1.4,1.16 ,0.36 ,,
,"NH3(3,3)",6.0 ,67 ,5.8,0.2,4.24 ,0.10 ,7.03 ,0.31 ,0.89,0.10 ,0.10 ,,
G010.507+02.228,"NH3(1,1)",3.0 ,151 ,4.9,0.1,21.80 ,0.02 ,1.20 ,0.04 ,2.94,1.78 ,0.20 ,12.95 ,49.3 
,"NH3(2,2)",3.0 ,144 ,1.5,0.1,21.70 ,0.09 ,1.75 ,0.25 ,0.78,0.10 ,1.35 ,,
,"NH3(3,3)",3.0 ,141 ,,,,,,,,,,,
G010.624-00.299,"NH3(1,1)",10.5 ,77 ,,,,,,,,,,,
,"NH3(2,2)",10.5 ,61 ,,,,,,,,,,,
,"NH3(3,3)",10.5 ,64 ,,,,,,,,,,,
G010.629-00.339,"NH3(1,1)",9.0 ,214 ,11.6,0.3,-4.50 ,0.02 ,2.30 ,0.05 ,3.67,3.02 ,0.20 ,16.20 ,156.7 
,"NH3(2,2)",9.0 ,103 ,6.4,0.1,-4.59 ,0.03 ,2.23 ,0.08 ,2.13,1.83 ,0.27 ,,
,"NH3(3,3)",9.0 ,86 ,3.5,0.1,-4.45 ,0.07 ,3.84 ,0.25 ,0.89,0.10 ,0.10 ,,
G011.420-01.682,"NH3(1,1)",3.0 ,118 ,2.9,0.1,9.15 ,0.04 ,2.09 ,0.01 ,1.27,0.10 ,0.00 ,22.93 ,12.5 
,"NH3(2,2)",3.0 ,119 ,1.6,0.2,9.16 ,0.12 ,2.41 ,0.29 ,0.58,0.10 ,0.38 ,,
,"NH3(3,3)",3.0 ,113 ,,,,,,,,,,,
G012.909-00.261,"NH3(1,1)",9.0 ,235 ,19.8,0.6,36.60 ,0.05 ,3.67 ,0.11 ,4.47,1.97 ,0.21 ,20.20 ,177.0 
,"NH3(2,2)",9.0 ,216 ,10.1,0.3,36.90 ,0.05 ,3.22 ,0.14 ,2.89,0.10 ,0.64 ,,
,"NH3(3,3)",9.0 ,228 ,8,0.5,36.70 ,0.15 ,5.44 ,0.43 ,1.46,0.10 ,0.24 ,,
G012.959-00.215,"NH3(1,1)",9.0 ,158 ,2.6,0.2,34.70 ,0.14 ,2.86 ,0.28 ,0.86,1.45 ,0.60 ,,
,"NH3(2,2)",9.0 ,192 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,147 ,,,,,,,,,,,
G013.332-00.040,"NH3(1,1)",4.5 ,183 ,7,0.8,54.60 ,0.08 ,1.19 ,0.20 ,3.63,2.65 ,1.15 ,12.29 ,99.7 
,"NH3(2,2)",4.5 ,156 ,2.5,0.2,54.70 ,0.08 ,2.05 ,0.20 ,1.06,0.10 ,1.35 ,,
,"NH3(3,3)",4.5 ,200 ,,,,,,,,,,,
G016.869-02.155,"NH3(1,1)",9.0 ,162 ,20.4,0.3,19.30 ,0.01 ,2.53 ,0.03 ,6.06,2.52 ,0.10 ,17.62 ,233.3 
,"NH3(2,2)",9.0 ,161 ,13.1,0.3,19.30 ,0.03 ,2.95 ,0.11 ,3.65,1.03 ,0.26 ,,
,"NH3(3,3)",9.0 ,161 ,10.5,0.3,19.20 ,0.06 ,4.11 ,0.13 ,2.21,0.10 ,0.11 ,,
G016.927+00.960,"NH3(1,1)",6.0 ,143 ,6.3,1.2,21.10 ,0.08 ,0.93 ,0.22 ,2.9,6.37 ,3.74 ,11.77 ,227.0 
,"NH3(2,2)",6.0 ,155 ,3.8,0.2,20.50 ,0.07 ,2.29 ,0.01 ,1.41,0.69 ,0.01 ,,
,"NH3(3,3)",7.5 ,135 ,1.9,0.2,20.60 ,0.16 ,3.08 ,0.38 ,0.58,0.10 ,1.11 ,,
G017.862+00.074,"NH3(1,1)",10.5 ,103 ,2.2,0.1,114.00 ,0.04 ,1.65 ,0.10 ,0.99,2.06 ,0.39 ,12.18 ,26.2 
,"NH3(2,2)",10.5 ,89 ,0.8,0.1,114.00 ,0.28 ,2.19 ,0.74 ,0.24,2.22 ,2.86 ,,
,"NH3(3,3)",10.5 ,56 ,,,,,,,,,,,
G018.214-00.342,"NH3(1,1)",7.5 ,135 ,6.9,0.6,47.10 ,0.09 ,1.76 ,0.22 ,2.89,2.44 ,0.80 ,15.48 ,78.5 
,"NH3(2,2)",7.5 ,140 ,3.4,0.2,47.00 ,0.05 ,2.20 ,0.14 ,1.38,0.10 ,0.77 ,,
,"NH3(3,3)",7.5 ,162 ,1.6,0.2,47.00 ,0.15 ,2.10 ,0.50 ,0.58,3.01 ,2.65 ,,
G018.263-00.243,"NH3(1,1)",4.5 ,190 ,13.2,0.2,68.60 ,0.02 ,2.20 ,0.05 ,4.7,1.80 ,0.13 ,14.83 ,122.9 
,"NH3(2,2)",4.5 ,153 ,5,0.2,68.60 ,0.06 ,2.47 ,0.19 ,1.75,0.68 ,0.52 ,,
,"NH3(3,3)",6.0 ,144 ,2,0.3,68.50 ,0.22 ,3.85 ,1.00 ,0.53,0.15 ,11.60 ,,
G018.277-00.261,"NH3(1,1)",9.0 ,115 ,5.6,0.2,68.10 ,0.03 ,1.92 ,0.07 ,2.18,1.97 ,0.24 ,16.51 ,53.7 
,"NH3(2,2)",9.0 ,119 ,2.1,0.1,67.90 ,0.06 ,1.64 ,0.18 ,1.05,0.91 ,0.75 ,,
,"NH3(3,3)",9.0 ,105 ,1.7,0.2,68.20 ,0.45 ,6.56 ,1.10 ,0.24,0.10 ,0.89 ,,
G018.788-00.285,"NH3(1,1)",9.0 ,114 ,8.9,1.3,65.30 ,0.04 ,2.96 ,0.05 ,11.89,3.79 ,0.29 ,7.97 ,184.7 
,"NH3(2,2)",9.0 ,113 ,2.1,0.1,65.60 ,0.08 ,2.27 ,0.21 ,0.86,0.10 ,1.98 ,,
,"NH3(3,3)",9.0 ,97 ,1,0.2,65.60 ,0.44 ,3.89 ,0.86 ,0.18,1.75 ,1.10 ,,
G018.825-00.467,"NH3(1,1)",9.0 ,142 ,3,0.2,63.50 ,0.06 ,2.05 ,0.13 ,1.06,2.96 ,0.51 ,16.38 ,40.4 
,"NH3(2,2)",9.0 ,141 ,2.3,0.2,63.60 ,0.15 ,3.36 ,0.39 ,0.62,0.10 ,0.31 ,,
,"NH3(3,3)",9.0 ,109 ,,,,,,,,,,,
G018.826-00.484,"NH3(1,1)",28.5 ,73 ,9.6,0.2,65.20 ,0.01 ,1.86 ,0.03 ,3.7,2.95 ,0.11 ,15.16 ,130.2 
,"NH3(2,2)",28.5 ,81 ,4.9,0.1,65.20 ,0.03 ,2.15 ,0.09 ,1.89,0.80 ,0.28 ,,
,"NH3(3,3)",36.0 ,61 ,2.7,0.1,65.00 ,0.07 ,3.58 ,0.19 ,0.71,0.10 ,0.14 ,,
G018.832-00.479,"NH3(1,1)",9.0 ,200 ,6.2,0.2,65.20 ,0.02 ,1.12 ,0.04 ,3.82,3.36 ,0.29 ,14.72 ,92.2 
,"NH3(2,2)",9.0 ,130 ,3,0.2,65.20 ,0.03 ,1.30 ,0.10 ,1.99,0.10 ,1.44 ,,
,"NH3(3,3)",9.0 ,186 ,2.1,0.3,65.10 ,2.01 ,2.32 ,0.32 ,0.6,0.96 ,0.07 ,,
G018.886-00.474,"NH3(1,1)",21.0 ,129 ,12.9,0.2,66.00 ,0.02 ,3.39 ,0.05 ,2.97,2.18 ,0.11 ,20.04 ,131.3 
,"NH3(2,2)",21.0 ,56 ,8.6,0.1,66.00 ,0.02 ,3.67 ,0.10 ,1.98,0.72 ,0.18 ,,
,"NH3(3,3)",21.0 ,52 ,8.3,0.1,65.90 ,0.03 ,4.63 ,0.08 ,1.69,0.10 ,0.01 ,,
G019.009-00.028,"NH3(1,1)",6.0 ,189 ,6.9,0.2,59.80 ,0.03 ,1.65 ,0.08 ,2.91,2.18 ,0.27 ,17.57 ,74.7 
,"NH3(2,2)",6.0 ,176 ,4.4,0.3,59.70 ,0.08 ,2.00 ,0.32 ,1.63,1.47 ,0.97 ,,
,"NH3(3,3)",6.0 ,167 ,4.3,0.3,59.60 ,0.13 ,3.84 ,0.54 ,1.19,0.10 ,0.21 ,,
G019.496+00.115,"NH3(1,1)",10.5 ,69 ,2.3,0.1,120.00 ,0.04 ,1.80 ,0.10 ,0.97,1.67 ,0.28 ,12.60 ,22.5 
,"NH3(2,2)",10.5 ,53 ,0.9,0.1,120.00 ,0.19 ,3.00 ,0.34 ,0.23,3.92 ,1.46 ,,
,"NH3(3,3)",21.0 ,51 ,0.6,0.1,120.00 ,0.19 ,3.25 ,0.60 ,0.18,0.10 ,0.93 ,,
G019.542-00.457,"NH3(1,1)",9.0 ,256 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,249 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,336 ,,,,,,,,,,,
G019.755-00.128,"NH3(1,1)",10.5 ,73 ,3.1,0.1,130.00 ,0.03 ,2.16 ,0.07 ,1.06,2.35 ,0.24 ,13.68 ,35.9 
,"NH3(2,2)",10.5 ,54 ,1.3,0.1,130.00 ,0.10 ,2.64 ,0.26 ,0.38,0.10 ,0.40 ,,
,"NH3(3,3)",10.5 ,61 ,0.5,0.1,130.00 ,0.12 ,1.35 ,0.36 ,0.22,0.10 ,2.72 ,,
G019.883-00.534,"NH3(1,1)",16.5 ,158 ,6.6,0.2,43.50 ,0.03 ,2.23 ,0.08 ,2.32,1.42 ,0.20 ,17.29 ,51.7 
,"NH3(2,2)",16.5 ,99 ,3.1,0.1,43.50 ,0.07 ,2.72 ,0.16 ,1.05,0.10 ,0.42 ,,
,"NH3(3,3)",18.0 ,94 ,2.6,0.2,43.60 ,0.12 ,3.79 ,0.35 ,0.67,0.10 ,0.27 ,,
G019.923-00.258,"NH3(1,1)",24.0 ,60 ,10,0.2,65.00 ,0.02 ,2.56 ,0.03 ,2.86,3.32 ,0.14 ,13.34 ,159.2 
,"NH3(2,2)",24.0 ,56 ,4.2,0.1,64.80 ,0.03 ,2.63 ,0.09 ,1.2,1.65 ,0.26 ,,
,"NH3(3,3)",24.0 ,55 ,3.3,0.1,64.50 ,0.04 ,3.43 ,0.13 ,0.9,0.10 ,0.04 ,,
G020.234+00.087,"NH3(1,1)",3.0 ,246 ,2.9,0.3,72.60 ,0.16 ,2.78 ,0.33 ,0.86,1.05 ,0.71 ,,
,"NH3(2,2)",3.0 ,234 ,,,,,,,,,,,
,"NH3(3,3)",3.0 ,217 ,,,,,,,,,,,
G020.238+00.065,"NH3(1,1)",9.0 ,51 ,3.1,0.1,70.60 ,0.02 ,2.13 ,0.05 ,1.09,2.24 ,0.18 ,15.37 ,33.0 
,"NH3(2,2)",9.0 ,53 ,1.5,0.1,70.70 ,0.07 ,2.74 ,0.22 ,0.49,0.10 ,0.26 ,,
,"NH3(3,3)",9.0 ,48 ,0.8,0.1,71.10 ,0.27 ,5.01 ,0.77 ,0.16,0.10 ,0.35 ,,
G021.385-00.254,"NH3(1,1)",9.0 ,59 ,4.2,0.1,91.30 ,0.02 ,2.26 ,0.05 ,1.46,1.97 ,0.14 ,18.00 ,39.1 
,"NH3(2,2)",9.0 ,56 ,2.2,0.1,91.50 ,0.04 ,2.39 ,0.19 ,0.81,0.25 ,0.52 ,,
,"NH3(3,3)",9.0 ,50 ,1,0.1,91.40 ,0.17 ,3.63 ,0.76 ,0.25,1.07 ,1.69 ,,
G021.563-00.033,"NH3(1,1)",10.5 ,86 ,2.5,0.1,122.00 ,0.05 ,2.05 ,0.12 ,0.95,1.61 ,0.33 ,13.95 ,20.8 
,"NH3(2,2)",10.5 ,63 ,0.8,0.1,122.00 ,0.15 ,2.03 ,0.31 ,0.29,2.31 ,1.58 ,,
,"NH3(3,3)",10.5 ,69 ,,,,,,,,,,,
G022.357+00.066,"NH3(1,1)",9.0 ,65 ,3.2,0.1,84.60 ,0.02 ,1.63 ,0.04 ,1.44,2.23 ,0.18 ,14.59 ,34.7 
,"NH3(2,2)",9.0 ,54 ,1.4,0.1,84.50 ,0.06 ,2.06 ,0.19 ,0.58,0.74 ,0.64 ,,
,"NH3(3,3)",9.0 ,55 ,0.8,0.1,83.80 ,0.09 ,1.97 ,0.27 ,0.32,0.10 ,0.26 ,,
G022.418+00.314,"NH3(1,1)",9.0 ,59 ,3.4,0.1,83.90 ,0.01 ,1.34 ,0.03 ,1.89,1.86 ,0.13 ,13.84 ,33.7 
,"NH3(2,2)",9.0 ,59 ,1.2,0.1,84.00 ,0.05 ,1.58 ,0.16 ,0.61,0.75 ,0.63 ,,
,"NH3(3,3)",9.0 ,50 ,0.4,0.1,83.60 ,0.23 ,2.58 ,0.68 ,0.14,0.61 ,1.54 ,,
G022.547-00.523,"NH3(1,1)",9.0 ,125 ,6.8,0.1,76.40 ,0.01 ,1.25 ,0.02 ,3.83,3.12 ,0.15 ,14.22 ,98.8 
,"NH3(2,2)",9.0 ,117 ,3.1,0.1,76.40 ,0.03 ,1.53 ,0.13 ,1.78,0.38 ,0.52 ,,
,"NH3(3,3)",9.0 ,117 ,1,0.1,76.10 ,0.15 ,2.10 ,0.30 ,0.43,0.10 ,2.58 ,,
G023.007-00.409,"NH3(1,1)",9.0 ,108 ,19.8,0.4,76.70 ,0.02 ,2.88 ,0.04 ,4.98,2.79 ,0.10 ,17.43 ,253.1 
,"NH3(2,2)",9.0 ,93 ,11.5,0.2,76.70 ,0.01 ,3.34 ,0.07 ,3.1,0.26 ,0.03 ,,
,"NH3(3,3)",9.0 ,96 ,6.7,0.2,76.80 ,0.06 ,4.52 ,0.17 ,1.45,0.10 ,0.04 ,,
G023.205-00.377,"NH3(1,1)",7.5 ,73 ,15.7,0.2,77.80 ,0.01 ,2.26 ,0.03 ,4.76,3.92 ,0.14 ,15.35 ,274.9 
,"NH3(2,2)",7.5 ,65 ,11.3,0.2,77.70 ,0.03 ,2.71 ,0.10 ,2.92,1.96 ,0.27 ,,
,"NH3(3,3)",7.5 ,137 ,31,0.5,77.70 ,0.03 ,4.88 ,0.10 ,5.85,0.10 ,0.01 ,,
G023.268-00.257,"NH3(1,1)",9.0 ,140 ,8.6,1.8,81.50 ,0.36 ,3.04 ,0.87 ,2.05,2.30 ,1.88 ,15.49 ,95.3 
,"NH3(2,2)",9.0 ,107 ,3.1,0.2,81.60 ,0.10 ,2.92 ,0.29 ,0.95,0.10 ,0.79 ,,
,"NH3(3,3)",9.0 ,115 ,1.3,0.2,80.80 ,0.17 ,2.39 ,0.22 ,0.38,11.60 ,3.74 ,,
G023.365-00.288,"NH3(1,1)",6.0 ,152 ,6.9,0.2,78.40 ,0.02 ,1.81 ,0.04 ,2.54,4.67 ,0.32 ,12.67 ,161.4 
,"NH3(2,2)",6.0 ,92 ,3.3,0.1,78.40 ,0.05 ,2.09 ,0.19 ,1.19,1.52 ,0.64 ,,
,"NH3(3,3)",6.0 ,113 ,2.3,0.2,78.20 ,0.21 ,4.25 ,0.55 ,0.51,0.10 ,0.57 ,,
G023.707-00.198,"NH3(1,1)",7.5 ,74 ,4.4,0.1,69.20 ,0.04 ,3.07 ,0.08 ,1.17,1.81 ,0.18 ,17.71 ,38.6 
,"NH3(2,2)",7.5 ,56 ,2.1,0.1,69.40 ,0.08 ,3.07 ,0.29 ,0.61,0.35 ,0.62 ,,
,"NH3(3,3)",7.5 ,78 ,1.4,0.1,69.40 ,0.15 ,3.27 ,0.27 ,0.35,0.95 ,0.16 ,,
G023.987+00.494,"NH3(1,1)",3.0 ,374 ,,,,,,,,,,,
,"NH3(2,2)",3.0 ,361 ,,,,,,,,,,,
,"NH3(3,3)",3.0 ,352 ,,,,,,,,,,,
G024.184+00.120,"NH3(1,1)",9.0 ,95 ,2,0.1,114.00 ,0.04 ,1.67 ,0.11 ,0.93,2.39 ,0.44 ,14.77 ,22.9 
,"NH3(2,2)",9.0 ,82 ,0.8,0.1,114.00 ,0.10 ,1.51 ,0.20 ,0.4,2.43 ,1.35 ,,
,"NH3(3,3)",9.0 ,86 ,,,,,,,,,,,
G024.461+00.198,"NH3(1,1)",7.5 ,74 ,4.1,0.1,119.00 ,0.04 ,3.07 ,0.12 ,1.05,1.76 ,0.20 ,19.69 ,36.1 
,"NH3(2,2)",7.5 ,73 ,2.1,0.1,119.00 ,0.07 ,3.05 ,0.20 ,0.63,0.10 ,0.13 ,,
,"NH3(3,3)",7.5 ,71 ,1.6,0.1,119.00 ,0.11 ,2.76 ,0.27 ,0.43,0.90 ,0.21 ,,
G024.493-00.039,"NH3(1,1)",6.0 ,91 ,7.8,0.1,110.00 ,0.03 ,3.29 ,0.07 ,1.93,1.92 ,0.13 ,20.40 ,69.9 
,"NH3(2,2)",6.0 ,79 ,5.8,0.2,110.00 ,0.06 ,3.32 ,0.16 ,1.25,2.49 ,0.44 ,,
,"NH3(3,3)",6.0 ,83 ,5.6,0.2,110.00 ,0.07 ,4.52 ,0.18 ,1.09,0.10 ,0.08 ,,
G024.544-00.246,"NH3(1,1)",6.0 ,145 ,6.8,0.2,99.40 ,0.02 ,1.66 ,0.04 ,2.97,2.64 ,0.19 ,16.05 ,84.6 
,"NH3(2,2)",6.0 ,119 ,3.6,0.2,99.30 ,0.04 ,1.92 ,0.15 ,1.58,0.95 ,0.42 ,,
,"NH3(3,3)",6.0 ,126 ,1.5,0.2,99.60 ,0.11 ,1.89 ,0.52 ,0.63,1.09 ,2.14 ,,
G024.633+00.153,"NH3(1,1)",7.5 ,222 ,6.3,0.3,61.50 ,0.03 ,1.63 ,0.07 ,2.93,2.30 ,0.32 ,13.76 ,69.8 
,"NH3(2,2)",1.5 ,194 ,2.3,0.2,61.30 ,0.08 ,1.57 ,0.18 ,1.05,2.65 ,1.19 ,,
,"NH3(3,3)",1.5 ,80 ,,,,,,,,,,,
G024.674-00.152,"NH3(1,1)",6.0 ,143 ,,,,,,,,,,,
,"NH3(2,2)",6.0 ,132 ,,,,,,,,,,,
,"NH3(3,3)",6.0 ,132 ,,,,,,,,,,,
G024.790+00.083,"NH3(1,1)",9.0 ,106 ,12.4,0.2,110.00 ,0.02 ,3.22 ,0.06 ,3.04,2.08 ,0.11 ,20.13 ,119.7 
,"NH3(2,2)",9.0 ,87 ,9,0.2,110.00 ,0.04 ,3.75 ,0.14 ,2,0.95 ,0.25 ,,
,"NH3(3,3)",9.0 ,102 ,9.3,0.2,111.00 ,0.06 ,5.45 ,0.15 ,1.65,0.10 ,0.04 ,,
G025.461-00.210,"NH3(1,1)",9.0 ,74 ,4.7,0.1,119.00 ,0.02 ,1.76 ,0.03 ,1.94,2.59 ,0.15 ,16.03 ,57.7 
,"NH3(2,2)",9.0 ,73 ,2.4,0.1,119.00 ,0.04 ,1.88 ,0.12 ,1.02,1.19 ,0.49 ,,
,"NH3(3,3)",9.0 ,70 ,1,0.1,119.00 ,0.18 ,2.85 ,0.69 ,0.3,0.64 ,1.78 ,,
G025.920-00.141,"NH3(1,1)",9.0 ,245 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,232 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,218 ,,,,,,,,,,,
G026.325+00.134,"NH3(1,1)",1.5 ,311 ,5,0.3,113.00 ,0.04 ,1.43 ,0.09 ,2.52,3.44 ,0.64 ,13.86 ,78.4 
,"NH3(2,2)",1.5 ,327 ,2.2,0.3,113.00 ,0.14 ,1.57 ,0.38 ,1.18,2.35 ,2.15 ,,
,"NH3(3,3)",4.5 ,180 ,,,,,,,,,,,
G026.495+00.711,"NH3(1,1)",3.0 ,871 ,5.1,1.1,48.60 ,0.20 ,1.78 ,0.37 ,2.09,1.66 ,1.48 ,15.21 ,54.0 
,"NH3(2,2)",3.0 ,134 ,2.3,0.2,48.60 ,0.11 ,1.85 ,0.24 ,0.79,3.43 ,1.17 ,,
,"NH3(3,3)",4.5 ,156 ,1.5,0.3,50.10 ,0.32 ,3.72 ,0.74 ,0.36,0.10 ,2.33 ,,
G027.221+00.136,"NH3(1,1)",9.0 ,244 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,231 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,212 ,,,,,,,,,,,
G027.365-00.166,"NH3(1,1)",9.0 ,74 ,11.9,0.1,91.50 ,0.02 ,3.34 ,0.04 ,2.9,1.61 ,0.07 ,20.22 ,98.5 
,"NH3(2,2)",9.0 ,65 ,8,0.1,91.60 ,0.04 ,3.86 ,0.15 ,1.74,0.83 ,0.25 ,,
,"NH3(3,3)",9.0 ,83 ,7.7,0.2,92.20 ,0.05 ,5.76 ,0.12 ,1.27,0.10 ,0.04 ,,
G028.200-00.050,"NH3(1,1)",12.0 ,87 ,5.5,0.1,95.80 ,0.03 ,2.28 ,0.08 ,1.82,1.80 ,0.18 ,19.53 ,50.1 
,"NH3(2,2)",12.0 ,89 ,3.5,0.1,95.70 ,0.05 ,2.94 ,0.15 ,1.09,0.10 ,0.18 ,,
,"NH3(3,3)",13.5 ,78 ,2.8,0.2,95.40 ,0.14 ,5.58 ,0.40 ,0.48,0.10 ,0.15 ,,
G028.337+00.119,"NH3(1,1)",9.0 ,146 ,4.1,0.2,81.00 ,0.03 ,1.56 ,0.10 ,1.98,2.00 ,0.31 ,14.23 ,40.7 
,"NH3(2,2)",9.0 ,157 ,2.3,0.2,81.00 ,0.14 ,2.88 ,0.46 ,0.71,0.10 ,0.42 ,,
,"NH3(3,3)",9.0 ,151 ,1.9,0.2,81.90 ,0.18 ,2.91 ,0.32 ,0.54,0.96 ,0.19 ,,
G028.648+03.817,"NH3(1,1)",4.5 ,201 ,10,0.2,7.29 ,0.01 ,1.08 ,0.03 ,6.66,2.10 ,0.17 ,13.07 ,110.2 
,"NH3(2,2)",4.5 ,244 ,3,0.2,7.35 ,0.05 ,1.23 ,0.22 ,1.99,0.79 ,1.08 ,,
,"NH3(3,3)",4.5 ,214 ,,,,,,,,,,,
G028.831-00.253,"NH3(1,1)",9.0 ,189 ,2.3,0.3,86.80 ,0.19 ,3.18 ,0.44 ,0.59,2.61 ,1.02 ,21.41 ,23.9 
,"NH3(2,2)",9.0 ,188 ,1.5,0.3,86.40 ,0.25 ,2.53 ,0.69 ,0.45,0.10 ,0.57 ,,
,"NH3(3,3)",9.0 ,148 ,,,,,,,,,,,
G029.591-00.615,"NH3(1,1)",9.0 ,163 ,6.8,0.2,76.80 ,0.03 ,1.83 ,0.06 ,2.82,2.05 ,0.21 ,15.37 ,67.3 
,"NH3(2,2)",9.0 ,156 ,3.5,0.2,76.80 ,0.08 ,2.61 ,0.24 ,1.21,0.10 ,0.73 ,,
,"NH3(3,3)",9.0 ,147 ,2,0.2,77.00 ,0.23 ,3.85 ,0.74 ,0.55,0.10 ,0.62 ,,
G029.596-00.617,"NH3(1,1)",9.0 ,141 ,9.1,0.2,77.00 ,0.02 ,2.01 ,0.04 ,3.34,2.32 ,0.14 ,14.96 ,101.7 
,"NH3(2,2)",9.0 ,104 ,4.1,0.1,77.10 ,0.04 ,2.60 ,0.10 ,1.45,0.10 ,0.47 ,,
,"NH3(3,3)",9.0 ,110 ,3.4,0.2,77.60 ,0.13 ,4.51 ,0.34 ,0.7,0.10 ,0.38 ,,
G029.913-00.046,"NH3(1,1)",9.0 ,74 ,10.3,0.2,100.00 ,0.03 ,4.18 ,0.05 ,1.97,1.64 ,0.08 ,18.45 ,87.8 
,"NH3(2,2)",9.0 ,71 ,5.2,0.1,100.00 ,0.06 ,4.28 ,0.22 ,1.05,0.66 ,0.33 ,,
,"NH3(3,3)",9.0 ,75 ,2.9,0.1,99.60 ,0.10 ,4.93 ,0.27 ,0.53,0.10 ,5.81 ,,
G030.419-00.230,"NH3(1,1)",9.0 ,83 ,2.9,0.1,105.00 ,0.05 ,2.54 ,0.09 ,0.88,2.43 ,0.30 ,18.07 ,31.2 
,"NH3(2,2)",9.0 ,79 ,1.7,0.1,105.00 ,0.09 ,2.44 ,0.28 ,0.54,1.39 ,0.84 ,,
,"NH3(3,3)",9.0 ,77 ,1.2,0.1,105.00 ,0.19 ,3.34 ,0.47 ,0.32,0.10 ,1.37 ,,
G030.700-00.066,"NH3(1,1)",15.0 ,72 ,33.1,0.3,91.30 ,0.01 ,3.76 ,0.01 ,6.58,3.24 ,0.04 ,17.70 ,455.6 
,"NH3(2,2)",15.0 ,153 ,23.1,0.2,91.10 ,0.02 ,3.87 ,0.05 ,4.49,1.90 ,0.10 ,,
,"NH3(3,3)",15.0 ,92 ,23,0.2,91.00 ,0.02 ,4.87 ,0.04 ,4.34,0.10 ,0.02 ,,
G030.715-00.084,"NH3(1,1)",9.0 ,455 ,14.8,0.7,93.60 ,0.08 ,3.57 ,0.15 ,3.2,2.58 ,0.40 ,17.19 ,170.0 
,"NH3(2,2)",9.0 ,532 ,9.8,1.1,93.40 ,0.25 ,3.69 ,0.39 ,1.88,3.08 ,1.40 ,,
,"NH3(3,3)",1.5 ,311 ,6.3,0.6,94.30 ,0.18 ,3.33 ,0.82 ,1.26,2.64 ,2.43 ,,
G030.718-00.081,"NH3(1,1)",9.0 ,127 ,10,0.3,93.60 ,0.08 ,5.32 ,0.13 ,1.48,1.86 ,0.17 ,24.28 ,81.7 
,"NH3(2,2)",9.0 ,138 ,7,0.3,93.30 ,0.11 ,5.56 ,0.22 ,1.12,0.10 ,0.15 ,,
,"NH3(3,3)",4.5 ,189 ,5.9,0.4,92.90 ,0.16 ,4.72 ,0.71 ,1.01,1.46 ,1.17 ,,
G030.828-00.061,"NH3(1,1)",9.0 ,211 ,8.8,0.4,96.10 ,0.13 ,4.42 ,0.28 ,1.65,1.05 ,0.37 ,25.39 ,62.6 
,"NH3(2,2)",9.0 ,148 ,7.5,0.4,97.60 ,0.17 ,5.47 ,0.38 ,1.11,1.45 ,0.59 ,,
,"NH3(3,3)",9.0 ,141 ,7.9,0.3,97.20 ,0.11 ,5.83 ,0.26 ,1.21,0.10 ,0.20 ,,
G030.896+00.163,"NH3(1,1)",3.0 ,250 ,5.8,0.3,106.00 ,0.07 ,2.55 ,0.18 ,1.79,1.44 ,0.40 ,27.13 ,50.3 
,"NH3(2,2)",3.0 ,249 ,2.9,0.3,106.00 ,0.10 ,1.88 ,0.40 ,1.37,0.21 ,3.94 ,,
,"NH3(3,3)",6.0 ,180 ,2.9,0.3,106.00 ,0.29 ,5.18 ,0.62 ,0.51,0.10 ,1.30 ,,
G031.410+00.311,"NH3(1,1)",9.0 ,58 ,7.4,0.1,96.80 ,0.03 ,3.31 ,0.05 ,1.76,3.23 ,0.14 ,16.21 ,96.9 
,"NH3(2,2)",9.0 ,64 ,5.1,0.1,96.80 ,0.06 ,3.42 ,0.16 ,1.06,2.60 ,0.40 ,,
,"NH3(3,3)",9.0 ,58 ,4.9,0.1,97.50 ,0.09 ,6.05 ,0.41 ,0.63,1.53 ,0.58 ,,
G031.936+00.091,"NH3(1,1)",9.0 ,51 ,1,0.1,96.60 ,0.03 ,1.11 ,0.07 ,0.67,1.27 ,0.36 ,12.94 ,8.0 
,"NH3(2,2)",9.0 ,48 ,0.3,0.1,96.60 ,0.16 ,0.69 ,0.32 ,0.15,0.10 ,18.60 ,,
,"NH3(3,3)",9.0 ,41 ,,,,,,,,,,,
G032.020+00.065,"NH3(1,1)",9.0 ,58 ,9,0.2,94.80 ,0.05 ,4.60 ,0.10 ,1.33,1.29 ,0.11 ,22.76 ,31.7 
,"NH3(2,2)",9.0 ,64 ,3.2,0.1,95.00 ,0.11 ,4.63 ,0.39 ,0.85,0.10 ,0.05 ,,
,"NH3(3,3)",9.0 ,45 ,1.9,0.1,96.00 ,0.19 ,6.82 ,0.65 ,0.26,0.39 ,0.66 ,,
G032.030+00.050,"NH3(1,1)",12.0 ,82 ,13.4,0.2,94.60 ,0.02 ,2.62 ,0.05 ,4,1.77 ,0.10 ,17.26 ,118.5 
,"NH3(2,2)",12.0 ,123 ,6.4,0.1,94.60 ,0.00 ,2.94 ,0.07 ,1.98,0.10 ,0.07 ,,
,"NH3(3,3)",12.0 ,75 ,4.2,0.2,94.50 ,0.09 ,4.54 ,0.25 ,0.83,0.10 ,0.11 ,,
G032.045+00.059,"NH3(1,1)",9.0 ,318 ,4.9,0.4,95.20 ,0.10 ,2.35 ,0.21 ,1.5,2.75 ,0.72 ,16.94 ,62.4 
,"NH3(2,2)",9.0 ,317 ,4.1,0.6,94.80 ,0.25 ,3.25 ,0.56 ,0.89,2.69 ,1.74 ,,
,"NH3(3,3)",9.0 ,254 ,3.5,0.6,95.40 ,0.29 ,4.65 ,0.96 ,0.53,1.33 ,0.10 ,,
G033.486+00.040,"NH3(1,1)",9.0 ,230 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,216 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,218 ,,,,,,,,,,,
G033.914+00.109,"NH3(1,1)",30.0 ,59 ,6.9,0.1,107.00 ,0.01 ,2.45 ,0.03 ,2.26,1.51 ,0.07 ,20.04 ,55.3 
,"NH3(2,2)",30.0 ,57 ,3.9,0.1,107.00 ,0.02 ,2.74 ,0.06 ,1.31,0.10 ,0.04 ,,
,"NH3(3,3)",30.0 ,49 ,2.3,0.1,108.00 ,0.05 ,3.51 ,0.14 ,0.63,0.10 ,0.11 ,,
G034.243+00.131,"NH3(1,1)",6.0 ,95 ,4.2,0.1,57.00 ,0.05 ,3.15 ,0.14 ,1.16,0.62 ,0.20 ,29.09 ,26.9 
,"NH3(2,2)",6.0 ,87 ,3.5,0.2,57.00 ,0.09 ,4.20 ,0.29 ,0.79,0.10 ,0.07 ,,
,"NH3(3,3)",6.0 ,93 ,1.8,0.1,57.10 ,0.13 ,3.03 ,0.41 ,0.51,1.09 ,1.26 ,,
G034.404+00.228,"NH3(1,1)",4.5 ,209 ,10.7,0.3,57.00 ,0.04 ,2.68 ,0.08 ,3.13,1.90 ,0.20 ,17.94 ,98.9 
,"NH3(2,2)",4.5 ,248 ,6.2,0.3,57.20 ,0.09 ,2.87 ,0.31 ,1.7,1.27 ,0.75 ,,
,"NH3(3,3)",9.0 ,154 ,6.3,0.3,57.40 ,0.14 ,5.55 ,0.38 ,1.06,0.10 ,0.15 ,,
G035.135-00.747,"NH3(1,1)",48.0 ,37 ,19.7,0.5,33.30 ,0.01 ,4.04 ,0.02 ,4.05,1.35 ,0.03 ,18.38 ,154.0 
,"NH3(2,2)",48.0 ,47 ,10.4,0.2,33.40 ,0.01 ,4.10 ,0.04 ,1.99,1.42 ,0.08 ,,
,"NH3(3,3)",48.0 ,40 ,7.2,0.1,33.10 ,0.01 ,5.57 ,0.09 ,1.14,0.73 ,0.02 ,,
G035.192-00.741,"NH3(1,1)",6.0 ,145 ,6.3,0.2,33.30 ,0.05 ,3.18 ,0.12 ,1.67,0.86 ,0.22 ,19.50 ,38.9 
,"NH3(2,2)",6.0 ,140 ,3.8,0.3,33.60 ,0.16 ,4.65 ,0.44 ,0.78,0.10 ,0.29 ,,
,"NH3(3,3)",6.0 ,126 ,4.4,0.3,33.50 ,0.26 ,6.71 ,0.62 ,0.54,0.10 ,0.41 ,,
G035.198-00.743,"NH3(1,1)",9.0 ,99 ,13.1,0.2,33.60 ,0.02 ,2.93 ,0.04 ,3.63,1.30 ,0.08 ,21.23 ,98.8 
,"NH3(2,2)",9.0 ,107 ,8.7,0.2,33.60 ,0.03 ,3.73 ,0.18 ,2.15,0.11 ,1.30 ,,
,"NH3(3,3)",9.0 ,100 ,8.9,0.2,33.80 ,0.04 ,4.15 ,0.12 ,1.97,0.10 ,0.05 ,,
G035.467+00.138,"NH3(1,1)",6.0 ,157 ,5.8,0.2,77.10 ,0.04 ,2.22 ,0.09 ,2.11,1.41 ,0.23 ,17.06 ,44.8 
,"NH3(2,2)",6.0 ,149 ,2.8,0.2,77.00 ,0.11 ,2.45 ,0.32 ,0.93,1.16 ,1.01 ,,
,"NH3(3,3)",6.0 ,143 ,0.6,0.2,76.40 ,0.25 ,1.22 ,0.76 ,0.32,0.67 ,10.70 ,,
G038.355-00.954,"NH3(1,1)",42.0 ,113 ,3.7,0.1,16.80 ,0.01 ,1.05 ,0.04 ,2.51,1.82 ,0.21 ,12.64 ,38.1 
,"NH3(2,2)",42.0 ,88 ,0.9,0.1,16.70 ,0.06 ,1.13 ,0.13 ,0.63,0.99 ,0.02 ,,
,"NH3(3,3)",46.5 ,981 ,,,,,,,,,,,
G038.556+00.154,"NH3(1,1)",10.5 ,47 ,,,,,,,,,,,
,"NH3(2,2)",10.5 ,35 ,,,,,,,,,,,
,"NH3(3,3)",21.0 ,35 ,,,,,,,,,,,
G038.916-00.353,"NH3(1,1)",6.0 ,279 ,4.3,0.3,38.00 ,0.07 ,1.93 ,0.15 ,1.76,1.43 ,0.48 ,15.88 ,34.1 
,"NH3(2,2)",6.0 ,252 ,2.3,0.4,37.90 ,0.23 ,2.60 ,1.13 ,0.68,0.64 ,3.00 ,,
,"NH3(3,3)",6.0 ,253 ,2.2,0.4,39.20 ,0.35 ,3.76 ,0.32 ,0.49,1.42 ,1.08 ,,
G040.623-00.138,"NH3(1,1)",10.5 ,72 ,6.2,0.1,32.80 ,0.04 ,3.96 ,0.08 ,1.32,0.93 ,0.12 ,16.15 ,39.6 
,"NH3(2,2)",10.5 ,61 ,2,0.1,32.80 ,0.10 ,4.05 ,0.32 ,0.45,0.38 ,0.51 ,,
,"NH3(3,3)",34.5 ,40 ,1.7,0.1,33.20 ,0.12 ,5.25 ,0.31 ,0.3,0.10 ,0.47 ,,
G040.934-00.041,"NH3(1,1)",10.5 ,49 ,,,,,,,,,,,
,"NH3(2,2)",10.5 ,40 ,,,,,,,,,,,
,"NH3(3,3)",21.0 ,35 ,,,,,,,,,,,
G042.698-00.147,"NH3(1,1)",10.5 ,56 ,,,,,,,,,,,
,"NH3(2,2)",10.5 ,43 ,,,,,,,,,,,
,"NH3(3,3)",10.5 ,46 ,,,,,,,,,,,
G043.166+00.011,"NH3(1,1)",9.0 ,164 ,3.4,0.3,5.24 ,0.61 ,10.00 ,1.23 ,0.39,0.42 ,0.54 ,,
,"NH3(2,2)",9.0 ,156 ,4.1,0.4,5.26 ,0.41 ,8.07 ,0.72 ,0.43,0.10 ,0.94 ,,
,"NH3(3,3)",9.0 ,148 ,12.9,0.5,7.83 ,0.20 ,10.50 ,0.73 ,1.01,0.68 ,0.54 ,,
G043.306-00.211,"NH3(1,1)",6.0 ,230 ,3.8,0.2,59.60 ,0.05 ,1.65 ,0.12 ,1.76,2.06 ,0.49 ,20.54 ,37.5 
,"NH3(2,2)",6.0 ,230 ,3.2,0.3,59.70 ,0.12 ,2.48 ,0.28 ,1.18,0.10 ,0.53 ,,
,"NH3(3,3)",6.0 ,229 ,1.6,0.3,59.60 ,0.43 ,2.68 ,0.59 ,0.47,6.52 ,6.40 ,,
G043.795-00.127,"NH3(1,1)",6.0 ,219 ,,,,,,,,,,,
,"NH3(2,2)",6.0 ,220 ,,,,,,,,,,,
,"NH3(3,3)",6.0 ,215 ,,,,,,,,,,,
G043.890-00.784,"NH3(1,1)",9.0 ,126 ,3.4,0.2,53.70 ,0.06 ,2.68 ,0.15 ,1.08,0.81 ,0.29 ,18.59 ,20.7 
,"NH3(2,2)",9.0 ,112 ,1.8,0.2,53.80 ,0.17 ,3.89 ,0.46 ,0.46,0.10 ,1.81 ,,
,"NH3(3,3)",9.0 ,103 ,1.6,0.3,54.20 ,0.09 ,4.42 ,0.20 ,0.2,0.99 ,0.04 ,,
G045.071+00.132,"NH3(1,1)",9.0 ,113 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,120 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,111 ,,,,,,,,,,,
G045.455+00.060,"NH3(1,1)",4.5 ,183 ,2,0.2,58.80 ,0.12 ,2.21 ,0.31 ,0.72,1.23 ,0.74 ,22.12 ,14.5 
,"NH3(2,2)",4.5 ,177 ,1.4,0.2,58.70 ,0.21 ,2.35 ,0.90 ,0.44,0.10 ,0.83 ,,
,"NH3(3,3)",7.5 ,118 ,1,0.2,57.50 ,0.19 ,1.73 ,0.24 ,0.21,13.00 ,2.16 ,,
G045.466+00.046,"NH3(1,1)",3.0 ,284 ,5,0.4,61.60 ,0.12 ,3.06 ,0.24 ,1.23,1.79 ,0.57 ,21.93 ,48.9 
,"NH3(2,2)",3.0 ,225 ,3.8,0.4,61.50 ,0.21 ,3.92 ,0.45 ,0.84,0.10 ,0.46 ,,
,"NH3(3,3)",3.0 ,232 ,2.5,0.4,62.10 ,0.29 ,4.08 ,0.73 ,0.57,0.10 ,1.97 ,,
G048.606+00.023,"NH3(1,1)",4.5 ,173 ,,,,,,,,,,,
,"NH3(2,2)",4.5 ,179 ,,,,,,,,,,,
,"NH3(3,3)",7.5 ,119 ,,,,,,,,,,,
G048.990-00.299,"NH3(1,1)",9.0 ,84 ,10.2,0.2,67.60 ,0.02 ,2.93 ,0.04 ,2.83,1.25 ,0.08 ,23.86 ,77.3 
,"NH3(2,2)",9.0 ,85 ,6.5,0.1,67.60 ,0.02 ,3.14 ,0.05 ,1.88,0.10 ,0.02 ,,
,"NH3(3,3)",9.0 ,72 ,7.1,0.2,67.80 ,0.03 ,3.14 ,0.09 ,2.15,0.10 ,0.02 ,,
G049.190-00.337,"NH3(1,1)",1.5 ,327 ,,,,,,,,,,,
,"NH3(2,2)",1.5 ,321 ,,,,,,,,,,,
,"NH3(3,3)",4.5 ,177 ,,,,,,,,,,,
G049.268-00.337,"NH3(1,1)",12.0 ,137 ,6.1,0.2,67.90 ,0.04 ,2.95 ,0.09 ,1.68,1.71 ,0.20 ,23.14 ,54.0 
,"NH3(2,2)",12.0 ,120 ,4,0.2,67.90 ,0.07 ,3.07 ,0.17 ,1.19,0.10 ,0.12 ,,
,"NH3(3,3)",12.0 ,119 ,2.5,0.2,67.80 ,0.09 ,2.82 ,0.67 ,0.8,0.44 ,1.68 ,,
G049.417+00.324,"NH3(1,1)",9.0 ,61 ,0.8,0.1,-21.10 ,0.20 ,2.69 ,0.44 ,0.29,0.10 ,0.17 ,,
,"NH3(2,2)",9.0 ,52 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,78 ,,,,,,,,,,,
G049.488-00.355,"NH3(1,1)",9.0 ,119 ,11.4,0.3,60.00 ,0.04 ,3.22 ,0.13 ,2.49,1.24 ,0.16 ,25.30 ,44.1 
,"NH3(2,2)",9.0 ,126 ,7.6,0.3,60.20 ,0.08 ,4.00 ,0.27 ,1.74,0.10 ,0.10 ,,
,"NH3(3,3)",9.0 ,111 ,7,0.3,61.00 ,0.12 ,6.33 ,0.39 ,1.09,0.10 ,0.05 ,,
G049.489-00.369,"NH3(1,1)",1.5 ,174 ,23.2,5.7,57.80 ,0.34 ,9.12 ,0.65 ,1.99,0.82 ,0.24 ,31.67 ,167.7 
,"NH3(2,2)",1.5 ,132 ,10,0.4,59.00 ,0.13 ,5.82 ,0.27 ,1.5,1.55 ,0.38 ,,
,"NH3(3,3)",1.5 ,114 ,19.6,0.4,58.70 ,0.09 ,10.30 ,0.21 ,1.91,0.10 ,0.18 ,,
G052.663-01.092,"NH3(1,1)",10.5 ,87 ,0.6,0.1,59.30 ,0.20 ,1.97 ,0.71 ,0.2,0.10 ,0.52 ,,
,"NH3(2,2)",10.5 ,63 ,,,,,,,,,,,
,"NH3(3,3)",10.5 ,80 ,,,,,,,,,,,
G053.239+00.053,"NH3(1,1)",9.0 ,199 ,2.4,0.1,24.20 ,0.01 ,0.80 ,0.04 ,3.89,1.85 ,0.28 ,13.74 ,46.8 
,"NH3(2,2)",9.0 ,174 ,1.2,0.1,24.00 ,0.05 ,0.82 ,0.13 ,1.23,0.10 ,1.93 ,,
,"NH3(3,3)",9.0 ,188 ,,,,,,,,,,,
G053.259+00.037,"NH3(1,1)",9.0 ,168 ,2.4,0.1,24.70 ,0.03 ,0.82 ,0.07 ,1.97,2.42 ,0.51 ,14.50 ,28.1 
,"NH3(2,2)",9.0 ,196 ,0.5,0.1,24.80 ,0.06 ,0.51 ,0.39 ,0.82,0.10 ,2.56 ,,
,"NH3(3,3)",6.0 ,99 ,,,,,,,,,,,
G053.618+00.035,"NH3(1,1)",10.5 ,93 ,1.1,0.1,23.30 ,0.06 ,1.39 ,0.15 ,0.59,1.63 ,0.64 ,16.50 ,9.3 
,"NH3(2,2)",10.5 ,67 ,0.7,0.1,23.50 ,0.18 ,2.22 ,0.37 ,0.26,0.10 ,0.53 ,,
,"NH3(3,3)",10.5 ,71 ,,,,,,,,,,,
G053.819+00.001,"NH3(1,1)",9.0 ,128 ,3.1,0.1,23.90 ,0.03 ,1.26 ,0.07 ,2.05,0.80 ,0.26 ,12.52 ,20.5 
,"NH3(2,2)",9.0 ,136 ,0.8,0.2,24.00 ,0.28 ,2.31 ,0.81 ,0.35,1.16 ,2.22 ,,
,"NH3(3,3)",9.0 ,116 ,,,,,,,,,,,
G054.100-00.080,"NH3(1,1)",18.0 ,62 ,1.3,0.1,39.70 ,0.15 ,3.96 ,0.35 ,0.29,0.16 ,0.64 ,28.23 ,6.5 
,"NH3(2,2)",18.0 ,72 ,0.7,0.1,40.00 ,0.19 ,2.34 ,0.30 ,0.17,8.03 ,2.93 ,,
,"NH3(3,3)",18.0 ,73 ,,,,,,,,,,,
G058.770+00.640,"NH3(1,1)",16.5 ,116 ,1.8,0.1,32.40 ,0.09 ,2.36 ,0.22 ,0.72,0.10 ,0.13 ,20.98 ,7.5 
,"NH3(2,2)",16.5 ,117 ,0.7,0.1,32.50 ,0.20 ,1.84 ,0.43 ,0.29,0.10 ,1.68 ,,
,"NH3(3,3)",16.5 ,104 ,0.7,0.1,32.80 ,0.16 ,1.80 ,0.55 ,0.37,0.12 ,20.90 ,,
G059.470-00.180,"NH3(1,1)",18.0 ,68 ,,,,,,,,,,,
,"NH3(2,2)",18.0 ,69 ,,,,,,,,,,,
,"NH3(3,3)",18.0 ,67 ,,,,,,,,,,,
G059.783+00.065,"NH3(1,1)",9.0 ,139 ,5.6,0.2,22.60 ,0.02 ,1.39 ,0.04 ,3.03,1.26 ,0.17 ,19.01 ,41.6 
,"NH3(2,2)",9.0 ,139 ,2.8,0.2,22.50 ,0.05 ,1.67 ,0.14 ,1.53,0.10 ,0.11 ,,
,"NH3(3,3)",9.0 ,118 ,1.2,0.1,22.60 ,0.10 ,1.63 ,0.09 ,0.63,0.84 ,0.02 ,,
G059.786+00.073,"NH3(1,1)",12.0 ,325 ,3.1,0.3,22.10 ,0.08 ,1.59 ,0.20 ,1.71,0.16 ,1.52 ,27.56 ,15.1 
,"NH3(2,2)",12.0 ,310 ,1.7,0.3,22.50 ,0.30 ,1.78 ,0.58 ,0.98,0.52 ,4.36 ,,
,"NH3(3,3)",12.0 ,311 ,,,,,,,,,,,
G059.830+00.670,"NH3(1,1)",18.0 ,68 ,1.1,0.1,34.70 ,0.08 ,2.10 ,0.17 ,0.45,1.50 ,0.55 ,28.66 ,9.9 
,"NH3(2,2)",18.0 ,78 ,0.7,0.1,34.80 ,0.10 ,1.58 ,0.34 ,0.36,0.24 ,1.15 ,,
,"NH3(3,3)",18.0 ,63 ,,,,,,,,,,,
G069.540-00.976,"NH3(1,1)",3.0 ,216 ,11.7,0.3,11.40 ,0.04 ,2.93 ,0.09 ,3.41,1.02 ,0.17 ,22.64 ,77.7 
,"NH3(2,2)",3.0 ,219 ,6.8,0.3,11.50 ,0.06 ,3.00 ,0.15 ,2.03,0.10 ,0.11 ,,
,"NH3(3,3)",4.5 ,162 ,5.8,0.3,11.40 ,0.12 ,4.68 ,0.33 ,1.28,0.10 ,0.30 ,,
G071.520-00.380,"NH3(1,1)",18.0 ,66 ,,,,,,,,,,,
,"NH3(2,2)",18.0 ,65 ,,,,,,,,,,,
,"NH3(3,3)",18.0 ,65 ,,,,,,,,,,,
G073.063+01.796,"NH3(1,1)",10.5 ,189 ,,,,,,,,,,,
,"NH3(2,2)",10.5 ,56 ,,,,,,,,,,,
,"NH3(3,3)",10.5 ,45 ,,,,,,,,,,,
G074.034-01.714,"NH3(1,1)",28.5 ,59 ,8.4,0.1,7.04 ,0.01 ,2.12 ,0.03 ,3.23,1.29 ,0.07 ,15.14 ,62.9 
,"NH3(2,2)",28.5 ,65 ,3.2,0.1,6.96 ,0.04 ,2.77 ,0.09 ,1.08,0.10 ,0.19 ,,
,"NH3(3,3)",34.5 ,62 ,1.8,0.1,7.01 ,0.11 ,3.92 ,0.27 ,0.43,0.10 ,0.32 ,,
G075.297+01.324,"NH3(1,1)",9.0 ,132 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,130 ,,,,,,,,,,,
,"NH3(3,3)",4.5 ,160 ,,,,,,,,,,,
G075.761+00.340,"NH3(1,1)",9.0 ,141 ,4.4,0.2,-1.64 ,0.09 ,3.73 ,0.22 ,1.05,0.62 ,0.33 ,24.80 ,24.6 
,"NH3(2,2)",9.0 ,148 ,3,0.3,-1.99 ,0.17 ,3.50 ,0.71 ,0.62,1.36 ,1.41 ,,
,"NH3(3,3)",3.0 ,203 ,2.4,0.3,-1.65 ,0.19 ,2.67 ,0.47 ,0.72,0.10 ,1.60 ,,
G075.782+00.343,"NH3(1,1)",9.0 ,153 ,3.3,0.2,0.27 ,0.10 ,3.13 ,0.28 ,0.93,0.58 ,0.41 ,42.50 ,25.5 
,"NH3(2,2)",9.0 ,144 ,2.3,0.2,0.10 ,0.12 ,2.43 ,0.27 ,0.77,0.96 ,0.65 ,,
,"NH3(3,3)",9.0 ,131 ,2.6,0.2,0.04 ,0.13 ,3.52 ,0.33 ,0.68,0.10 ,0.75 ,,
G076.381-00.618,"NH3(1,1)",9.0 ,164 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,145 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,156 ,,,,,,,,,,,
G077.928+00.871,"NH3(1,1)",15.0 ,86 ,3.7,0.1,2.22 ,0.01 ,0.73 ,0.02 ,3.34,1.65 ,0.15 ,13.06 ,34.4 
,"NH3(2,2)",15.0 ,84 ,0.8,0.1,2.18 ,0.03 ,0.77 ,0.07 ,0.87,0.10 ,0.64 ,,
,"NH3(3,3)",15.0 ,79 ,,,,,,,,,,,
G078.122+03.633,"NH3(1,1)",18.0 ,80 ,7.7,0.1,-4.05 ,0.01 ,1.66 ,0.02 ,3.55,2.12 ,0.10 ,17.91 ,76.7 
,"NH3(2,2)",18.0 ,93 ,4.5,0.1,-4.03 ,0.02 ,1.63 ,0.06 ,2.02,1.82 ,0.29 ,,
,"NH3(3,3)",18.0 ,76 ,3.4,0.1,-4.05 ,0.06 ,3.34 ,0.14 ,0.94,0.10 ,0.10 ,,
G081.722+00.570,"NH3(1,1)",15.0 ,83 ,19.5,0.3,-3.08 ,0.01 ,3.89 ,0.03 ,4.33,0.79 ,0.05 ,27.19 ,123.8 
,"NH3(2,2)",15.0 ,102 ,14.2,0.2,-3.15 ,0.03 ,4.20 ,0.09 ,2.91,0.74 ,0.15 ,,
,"NH3(3,3)",15.0 ,99 ,11.5,0.2,-3.22 ,0.03 ,4.80 ,0.05 ,2.25,0.10 ,0.47 ,,
G081.752+00.591,"NH3(1,1)",177.0 ,30 ,15.2,0.2,-4.04 ,0.00 ,1.62 ,0.01 ,7.21,1.66 ,0.02 ,18.07 ,129.1 
,"NH3(2,2)",177.0 ,79 ,7.7,0,-4.04 ,0.00 ,1.82 ,0.02 ,3.74,0.29 ,0.06 ,,
,"NH3(3,3)",177.0 ,21 ,3.2,0,-3.80 ,0.01 ,2.49 ,0.00 ,1.17,0.10 ,0.00 ,,
G081.762+00.592,"NH3(1,1)",18.0 ,71 ,12.3,0.1,-4.29 ,0.01 ,1.61 ,0.01 ,5.86,1.77 ,0.05 ,17.47 ,108.2 
,"NH3(2,2)",18.0 ,95 ,5.9,0.1,-4.26 ,0.02 ,1.75 ,0.06 ,2.96,0.41 ,0.24 ,,
,"NH3(3,3)",18.0 ,90 ,3,0.1,-3.91 ,0.06 ,2.76 ,0.19 ,1.01,0.10 ,0.09 ,,
G085.410+00.003,"NH3(1,1)",10.5 ,63 ,3.4,0.1,-35.80 ,0.03 ,2.85 ,0.09 ,1.01,0.74 ,0.15 ,16.34 ,19.9 
,"NH3(2,2)",10.5 ,55 ,1.2,0.1,-35.50 ,0.10 ,2.60 ,0.24 ,0.33,2.09 ,0.88 ,,
,"NH3(3,3)",10.5 ,118 ,1.3,0.2,-36.00 ,0.28 ,3.38 ,0.95 ,0.31,0.65 ,2.18 ,,
G090.210+02.324,"NH3(1,1)",3.0 ,131 ,1,0.1,0.74 ,0.03 ,0.48 ,0.02 ,1.08,5.34 ,1.18 ,,
,"NH3(2,2)",3.0 ,126 ,,,,,,,,,,,
,"NH3(3,3)",3.0 ,120 ,,,,,,,,,,,
G094.602-01.796,"NH3(1,1)",18.0 ,73 ,1.6,0.1,-43.70 ,0.04 ,1.65 ,0.10 ,0.85,0.34 ,0.32 ,18.00 ,7.7 
,"NH3(2,2)",18.0 ,71 ,0.7,0.1,-43.60 ,0.13 ,2.21 ,0.29 ,0.29,0.10 ,2.74 ,,
,"NH3(3,3)",18.0 ,55 ,,,,,,,,,,,
G097.521+03.172,"NH3(1,1)",15.0 ,82 ,,,,,,,,,,,
,"NH3(2,2)",15.0 ,72 ,,,,,,,,,,,
,"NH3(3,3)",15.0 ,78 ,,,,,,,,,,,
G098.036+01.446,"NH3(1,1)",9.0 ,112 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,101 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,93 ,,,,,,,,,,,
G099.070+01.199,"NH3(1,1)",6.0 ,124 ,,,,,,,,,,,
,"NH3(2,2)",6.0 ,121 ,,,,,,,,,,,
,"NH3(3,3)",7.5 ,116 ,,,,,,,,,,,
G105.415+09.878,"NH3(1,1)",60.0 ,68 ,0.9,0.1,-9.96 ,0.03 ,0.76 ,0.10 ,0.95,0.10 ,0.07 ,15.97 ,3.7 
,"NH3(2,2)",60.0 ,70 ,0.7,0.1,-10.10 ,0.22 ,3.33 ,0.64 ,0.23,0.10 ,4.91 ,,
,"NH3(3,3)",60.0 ,76 ,,,,,,,,,,,
G106.797+05.312,"NH3(1,1)",9.0 ,108 ,7.2,0.1,-6.94 ,0.02 ,2.34 ,0.06 ,2.77,0.28 ,0.12 ,31.56 ,40.1 
,"NH3(2,2)",9.0 ,105 ,5.2,0.1,-6.96 ,0.03 ,2.59 ,0.08 ,1.84,0.10 ,0.14 ,,
,"NH3(3,3)",9.0 ,95 ,3,0.1,-6.98 ,0.06 ,2.77 ,0.15 ,0.99,0.10 ,0.28 ,,
G107.288+05.638,"NH3(1,1)",9.0 ,107 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,109 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,103 ,,,,,,,,,,,
G107.298+05.640,"NH3(1,1)",60.0 ,42 ,2.4,0,-11.10 ,0.01 ,1.26 ,0.03 ,1.54,1.02 ,0.11 ,14.28 ,16.7 
,"NH3(2,2)",60.0 ,38 ,0.8,0,-11.10 ,0.04 ,1.66 ,0.11 ,0.41,0.10 ,2.94 ,,
,"NH3(3,3)",60.0 ,36 ,,,,,,,,,,,
G108.180+05.510,"NH3(1,1)",36.0 ,70 ,1.6,0.1,-9.62 ,0.03 ,1.52 ,0.09 ,0.95,0.10 ,0.16 ,20.53 ,6.8 
,"NH3(2,2)",36.0 ,66 ,0.8,0.1,-9.69 ,0.12 ,1.75 ,0.18 ,0.37,3.78 ,1.37 ,,
,"NH3(3,3)",34.5 ,75 ,,,,,,,,,,,
G108.184+05.519,"NH3(1,1)",6.0 ,196 ,1.6,0.2,-9.62 ,0.09 ,1.38 ,0.30 ,1,1.73 ,0.92 ,,
,"NH3(2,2)",6.0 ,203 ,,,,,,,,,,,
,"NH3(3,3)",6.0 ,162 ,,,,,,,,,,,
G108.208+00.589,"NH3(1,1)",18.0 ,88 ,1.1,0.1,-49.90 ,0.13 ,2.49 ,0.40 ,0.39,0.45 ,0.61 ,,
,"NH3(2,2)",18.0 ,80 ,,,,,,,,,,,
,"NH3(3,3)",18.0 ,73 ,,,,,,,,,,,
G108.471-02.818,"NH3(1,1)",15.0 ,116 ,,,,,,,,,,,
,"NH3(2,2)",15.0 ,101 ,,,,,,,,,,,
,"NH3(3,3)",15.0 ,96 ,,,,,,,,,,,
G108.595+00.492,"NH3(1,1)",15.0 ,96 ,2,0.1,-51.50 ,0.05 ,1.79 ,0.13 ,0.92,0.45 ,0.34 ,19.01 ,10.4 
,"NH3(2,2)",15.0 ,87 ,0.8,0.1,-51.50 ,0.12 ,1.53 ,0.26 ,0.36,3.08 ,1.88 ,,
,"NH3(3,3)",13.5 ,90 ,0.7,0.1,-51.30 ,0.49 ,2.87 ,1.30 ,0.18,0.10 ,5.12 ,,
G108.758-00.986,"NH3(1,1)",18.0 ,71 ,8.5,0.1,-51.60 ,0.01 ,2.71 ,0.03 ,2.62,1.00 ,0.07 ,16.37 ,55.6 
,"NH3(2,2)",18.0 ,65 ,3.1,0.1,-51.30 ,0.05 ,2.98 ,0.10 ,0.94,0.10 ,0.14 ,,
,"NH3(3,3)",18.0 ,65 ,1.3,0.1,-50.80 ,0.12 ,3.38 ,0.32 ,0.36,0.10 ,0.79 ,,
G109.871+02.114,"NH3(1,1)",43.5 ,44 ,9.3,0.1,-8.83 ,0.01 ,3.05 ,0.03 ,2.62,0.75 ,0.05 ,25.39 ,57.5 
,"NH3(2,2)",43.5 ,62 ,6,0.1,-8.90 ,0.02 ,3.14 ,0.08 ,1.64,0.68 ,0.18 ,,
,"NH3(3,3)",43.5 ,37 ,4,0.1,-8.99 ,0.03 ,4.07 ,0.08 ,0.9,0.10 ,0.11 ,,
G109.924+01.983,"NH3(1,1)",9.0 ,87 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,87 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,88 ,,,,,,,,,,,
G111.235-01.238,"NH3(1,1)",13.5 ,126 ,,,,,,,,,,,
,"NH3(2,2)",13.5 ,122 ,,,,,,,,,,,
,"NH3(3,3)",13.5 ,115 ,,,,,,,,,,,
G111.256-00.770,"NH3(1,1)",25.5 ,81 ,1.2,0.1,-43.30 ,0.13 ,2.89 ,0.31 ,0.36,0.48 ,0.58 ,25.47 ,6.7 
,"NH3(2,2)",25.5 ,82 ,0.9,0.1,-43.10 ,0.29 ,3.91 ,1.12 ,0.21,0.38 ,2.99 ,,
,"NH3(3,3)",24.0 ,79 ,,,,,,,,,,,
G111.532+00.759,"NH3(1,1)",9.0 ,96 ,14,0.2,-56.30 ,0.03 ,4.12 ,0.05 ,2.88,0.88 ,0.08 ,22.97 ,90.5 
,"NH3(2,2)",9.0 ,87 ,8.2,0.2,-56.40 ,0.04 ,4.55 ,0.08 ,1.68,0.10 ,0.05 ,,
,"NH3(3,3)",9.0 ,100 ,6.3,0.2,-56.20 ,0.08 ,5.38 ,0.17 ,1.1,0.10 ,0.16 ,,
G111.542+00.777,"NH3(1,1)",42.0 ,130 ,5.4,0.2,-57.80 ,0.08 ,4.23 ,0.19 ,1.13,0.38 ,0.22 ,36.33 ,35.1 
,"NH3(2,2)",42.0 ,114 ,4,0.2,-57.70 ,0.12 ,4.19 ,0.31 ,0.84,0.10 ,0.22 ,,
,"NH3(3,3)",42.0 ,124 ,3,0.3,-57.30 ,0.22 ,4.92 ,0.51 ,0.56,0.10 ,1.04 ,,
G121.298+00.659,"NH3(1,1)",147.0 ,35 ,9.6,0.1,-18.30 ,0.00 ,2.01 ,0.01 ,3.88,1.11 ,0.03 ,18.13 ,65.4 
,"NH3(2,2)",147.0 ,51 ,4.3,0.1,-18.30 ,0.01 ,2.24 ,0.05 ,1.74,0.23 ,0.16 ,,
,"NH3(3,3)",147.0 ,29 ,1.5,0,-18.20 ,0.04 ,3.00 ,0.11 ,0.47,0.10 ,0.08 ,,
G122.016-07.080,"NH3(1,1)",18.0 ,61 ,1.6,0.1,-50.80 ,0.09 ,2.62 ,0.28 ,0.5,1.54 ,0.45 ,14.35 ,12.0 
,"NH3(2,2)",18.0 ,63 ,0.3,0.1,-51.60 ,0.21 ,1.58 ,0.54 ,0.16,0.10 ,1.45 ,,
,"NH3(3,3)",18.0 ,58 ,,,,,,,,,,,
G123.066-06.309,"NH3(1,1)",19.5 ,126 ,4.4,0.2,-31.60 ,0.11 ,4.50 ,0.25 ,0.84,0.34 ,0.26 ,40.11 ,25.1 
,"NH3(2,2)",19.5 ,144 ,2.3,0.2,-31.50 ,0.15 ,3.37 ,0.30 ,0.65,0.10 ,8.04 ,,
,"NH3(3,3)",18.0 ,82 ,1.2,0.2,-31.90 ,0.27 ,3.22 ,1.43 ,0.27,0.27 ,11.10 ,,
G124.015-00.027,"NH3(1,1)",9.0 ,205 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,192 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,193 ,,,,,,,,,,,
G133.947+01.064,"NH3(1,1)",22.5 ,143 ,6,0.3,-48.00 ,0.06 ,3.10 ,0.15 ,1.77,0.11 ,0.03 ,25.46 ,27.8 
,"NH3(2,2)",22.5 ,106 ,4,0.3,-48.60 ,0.14 ,2.81 ,0.21 ,0.92,3.04 ,0.97 ,,
,"NH3(3,3)",22.5 ,137 ,3.6,0.3,-48.50 ,0.13 ,2.35 ,0.20 ,1,5.67 ,1.58 ,,
G134.621-02.195,"NH3(1,1)",18.0 ,90 ,,,,,,,,,,,
,"NH3(2,2)",18.0 ,88 ,,,,,,,,,,,
,"NH3(3,3)",18.0 ,87 ,,,,,,,,,,,
G135.277+02.798,"NH3(1,1)",15.0 ,196 ,,,,,,,,,,,
,"NH3(2,2)",15.0 ,192 ,,,,,,,,,,,
,"NH3(3,3)",15.0 ,193 ,,,,,,,,,,,
G136.845+01.149,"NH3(1,1)",6.0 ,196 ,,,,,,,,,,,
,"NH3(2,2)",6.0 ,595 ,,,,,,,,,,,
,"NH3(3,3)",6.0 ,603 ,,,,,,,,,,,
G149.076+00.397,"NH3(1,1)",9.0 ,111 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,91 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,84 ,,,,,,,,,,,
G160.146+03.157,"NH3(1,1)",16.5 ,81 ,,,,,,,,,,,
,"NH3(2,2)",16.5 ,76 ,,,,,,,,,,,
,"NH3(3,3)",16.5 ,78 ,,,,,,,,,,,
G168.063+00.822,"NH3(1,1)",22.5 ,62 ,,,,,,,,,,,
,"NH3(2,2)",22.5 ,52 ,,,,,,,,,,,
,"NH3(3,3)",22.5 ,59 ,,,,,,,,,,,
G173.482+02.446,"NH3(1,1)",9.0 ,105 ,5.9,0.1,-16.30 ,0.02 ,2.03 ,0.05 ,2.51,0.51 ,0.12 ,21.91 ,31.2 
,"NH3(2,2)",9.0 ,109 ,3.4,0.1,-16.30 ,0.05 ,2.30 ,0.17 ,1.24,0.77 ,0.50 ,,
,"NH3(3,3)",9.0 ,92 ,1.9,0.1,-16.10 ,0.12 ,2.86 ,0.34 ,0.62,0.10 ,0.37 ,,
G173.698+02.886,"NH3(1,1)",9.0 ,89 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,87 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,87 ,,,,,,,,,,,
G173.718+02.356,"NH3(1,1)",9.0 ,152 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,92 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,96 ,,,,,,,,,,,
G174.201-00.071,"NH3(1,1)",9.0 ,72 ,8,0.1,-2.80 ,0.01 ,2.44 ,0.04 ,2.78,0.80 ,0.07 ,20.91 ,48.0 
,"NH3(2,2)",9.0 ,73 ,4,0.1,-2.77 ,0.03 ,2.62 ,0.07 ,1.41,0.10 ,0.07 ,,
,"NH3(3,3)",9.0 ,79 ,3.4,0.1,-2.74 ,0.06 ,3.55 ,0.16 ,0.9,0.10 ,0.15 ,,
G176.516+00.201,"NH3(1,1)",57.0 ,35 ,3.6,0,-18.00 ,0.01 ,1.21 ,0.02 ,2.49,0.54 ,0.06 ,17.85 ,19.2 
,"NH3(2,2)",57.0 ,34 ,1.3,0,-18.10 ,0.02 ,1.28 ,0.04 ,0.9,0.10 ,0.08 ,,
,"NH3(3,3)",57.0 ,29 ,0.6,0,-18.00 ,0.07 ,2.57 ,0.23 ,0.22,0.10 ,0.24 ,,
G182.678-03.265,"NH3(1,1)",12.0 ,117 ,,,,,,,,,,,
,"NH3(2,2)",12.0 ,120 ,,,,,,,,,,,
,"NH3(3,3)",12.0 ,125 ,,,,,,,,,,,
G183.349-00.575,"NH3(1,1)",9.0 ,73 ,4.7,0.1,-9.49 ,0.01 ,1.70 ,0.04 ,2.28,1.07 ,0.12 ,17.40 ,31.5 
,"NH3(2,2)",9.0 ,74 ,1.9,0.1,-9.45 ,0.04 ,1.74 ,0.16 ,0.94,0.52 ,0.59 ,,
,"NH3(3,3)",9.0 ,74 ,0.8,0.1,-9.36 ,0.12 ,2.21 ,0.28 ,0.32,0.10 ,2.41 ,,
G183.720-03.664,"NH3(1,1)",39.0 ,95 ,3.5,0.1,2.28 ,0.02 ,1.25 ,0.05 ,2.3,0.60 ,0.18 ,16.51 ,18.4 
,"NH3(2,2)",39.0 ,98 ,1.2,0.1,2.35 ,0.07 ,1.43 ,0.18 ,0.73,0.10 ,0.27 ,,
,"NH3(3,3)",39.0 ,86 ,0.7,0.1,1.87 ,0.17 ,2.70 ,0.60 ,0.24,0.10 ,0.74 ,,
G188.794+01.031,"NH3(1,1)",37.5 ,76 ,3,0.1,-0.39 ,0.04 ,2.83 ,0.13 ,0.96,0.36 ,0.22 ,22.22 ,15.1 
,"NH3(2,2)",37.5 ,82 ,1.7,0.1,-0.53 ,0.11 ,3.29 ,0.26 ,0.46,0.10 ,0.27 ,,
,"NH3(3,3)",37.5 ,71 ,0.9,0.1,-0.02 ,0.17 ,2.87 ,0.41 ,0.29,0.10 ,1.04 ,,
G188.946+00.886,"NH3(1,1)",33.0 ,37 ,5.3,0.1,2.78 ,0.01 ,2.56 ,0.03 ,1.85,0.37 ,0.06 ,25.59 ,27.9 
,"NH3(2,2)",33.0 ,44 ,2.9,0.1,2.84 ,0.02 ,2.55 ,0.04 ,1.05,0.10 ,0.04 ,,
,"NH3(3,3)",33.0 ,35 ,2.1,0.1,3.07 ,0.04 ,3.39 ,0.11 ,0.57,0.10 ,0.15 ,,
G189.030+00.783,"NH3(1,1)",9.0 ,76 ,3.1,0.1,2.57 ,0.03 ,1.84 ,0.07 ,1.43,0.38 ,0.18 ,20.16 ,15.4 
,"NH3(2,2)",9.0 ,75 ,1.6,0.1,2.54 ,0.07 ,2.39 ,0.17 ,0.6,0.10 ,0.41 ,,
,"NH3(3,3)",9.0 ,67 ,0.8,0.1,2.42 ,0.19 ,2.92 ,0.53 ,0.24,0.10 ,1.28 ,,
G189.471-01.216,"NH3(1,1)",9.0 ,68 ,1.5,0.1,16.10 ,0.03 ,1.79 ,0.11 ,0.74,0.10 ,0.00 ,,
,"NH3(2,2)",9.0 ,69 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,76 ,,,,,,,,,,,
G189.778+00.345,"NH3(1,1)",9.0 ,66 ,4.6,0.1,8.95 ,0.02 ,2.07 ,0.05 ,1.91,0.66 ,0.13 ,21.10 ,26.0 
,"NH3(2,2)",9.0 ,66 ,2.2,0.1,9.01 ,0.04 ,2.13 ,0.09 ,0.94,0.10 ,0.60 ,,
,"NH3(3,3)",9.0 ,83 ,1.1,0.1,8.84 ,0.16 ,2.92 ,0.46 ,0.33,0.10 ,1.03 ,,
G192.161-03.817,"NH3(1,1)",27.0 ,160 ,,,,,,,,,,,
,"NH3(2,2)",27.0 ,146 ,,,,,,,,,,,
,"NH3(3,3)",28.5 ,176 ,,,,,,,,,,,
G192.600-00.048,"NH3(1,1)",39.0 ,70 ,3.1,0.1,7.22 ,0.03 ,2.15 ,0.08 ,1.24,0.53 ,0.17 ,30.21 ,18.8 
,"NH3(2,2)",39.0 ,64 ,2.2,0.1,7.15 ,0.05 ,2.33 ,0.11 ,0.85,0.10 ,0.13 ,,
,"NH3(3,3)",39.0 ,68 ,1.7,0.1,7.20 ,0.08 ,2.86 ,0.32 ,0.52,0.11 ,5.75 ,,
G196.454-01.677,"NH3(1,1)",39.0 ,37 ,0.5,0,18.30 ,0.13 ,2.41 ,0.35 ,0.18,0.10 ,0.30 ,33.98 ,2.5 
,"NH3(2,2)",39.0 ,41 ,0.5,0.1,18.40 ,0.29 ,4.21 ,0.76 ,0.12,0.10 ,1.39 ,,
,"NH3(3,3)",39.0 ,41 ,0.4,0.1,18.60 ,0.36 ,4.54 ,0.90 ,0.11,0.10 ,1.58 ,,
G202.963+01.475,"NH3(1,1)",9.0 ,81 ,,,,,,,,,,,
,"NH3(2,2)",9.0 ,74 ,,,,,,,,,,,
,"NH3(3,3)",9.0 ,97 ,,,,,,,,,,,
G206.543-16.355,"NH3(1,1)",9.0 ,84 ,2.9,0.1,10.50 ,0.03 ,1.46 ,0.07 ,1.74,0.23 ,0.24 ,63.64 ,29.8 
,"NH3(2,2)",9.0 ,95 ,3,0.1,10.50 ,0.03 ,1.72 ,0.10 ,1.52,0.50 ,0.42 ,,
,"NH3(3,3)",9.0 ,81 ,3.3,0.1,10.50 ,0.03 ,2.06 ,0.08 ,1.41,0.10 ,0.29 ,,
G208.993-19.385,"NH3(1,1)",12.0 ,86 ,33.1,0.6,7.28 ,0.04 ,8.06 ,0.10 ,4.95,2.80 ,0.06 ,30.47 ,435.7 
,"NH3(2,2)",12.0 ,104 ,50.8,0.9,6.64 ,0.04 ,7.44 ,0.06 ,4.62,6.35 ,0.12 ,,
,"NH3(3,3)",12.0 ,147 ,76.5,1.4,6.45 ,0.15 ,7.56 ,0.28 ,5.48,8.17 ,0.75 ,,
G208.997-19.387,"NH3(1,1)",4.5 ,153 ,53.6,1,7.16 ,0.04 ,8.41 ,0.11 ,8.14,2.78 ,0.06 ,30.49 ,697.4 
,"NH3(2,2)",4.5 ,173 ,82.3,1.4,6.50 ,0.04 ,7.63 ,0.05 ,7.59,7.33 ,0.12 ,,
,"NH3(3,3)",3.0 ,240 ,122.5,1.9,6.33 ,0.14 ,7.83 ,0.26 ,9.28,8.57 ,0.69 ,,
G209.007-19.385,"NH3(1,1)",9.0 ,138 ,5.4,0.2,7.87 ,0.08 ,3.45 ,0.19 ,1.36,1.18 ,0.29 ,,
,"NH3(2,2)",9.0 ,126 ,4.5,0.2,7.75 ,0.06 ,2.94 ,0.13 ,1.38,0.10 ,0.28 ,,
,"NH3(3,3)",9.0 ,136 ,4.4,0.2,7.89 ,0.08 ,3.15 ,0.33 ,1.18,0.66 ,0.66 ,,
G209.018-19.399,"NH3(1,1)",9.0 ,108 ,10.8,0.2,6.64 ,0.03 ,3.41 ,0.07 ,2.95,0.40 ,0.09 ,88.45 ,156.1 
,"NH3(2,2)",9.0 ,82 ,9.3,0.2,6.55 ,0.00 ,3.08 ,0.00 ,2.75,0.10 ,0.00 ,,
,"NH3(3,3)",9.0 ,88 ,13.7,0.2,6.62 ,0.03 ,3.80 ,0.01 ,3.31,0.10 ,0.07 ,,
G211.593+01.056,"NH3(1,1)",21.0 ,106 ,2.1,0.2,45.10 ,0.12 ,3.37 ,0.28 ,0.56,0.12 ,1.82 ,21.78 ,9.1 
,"NH3(2,2)",21.0 ,96 ,1.1,0.2,44.40 ,0.34 ,4.56 ,0.68 ,0.24,0.10 ,3.40 ,,
,"NH3(3,3)",21.0 ,92 ,,,,,,,,,,,
G212.063-00.741,"NH3(1,1)",15.0 ,67 ,0.4,0.1,44.40 ,0.09 ,1.11 ,0.28 ,0.29,0.58 ,0.90 ,,
,"NH3(2,2)",15.0 ,62 ,,,,,,,,,,,
,"NH3(3,3)",15.0 ,49 ,,,,,,,,,,,
G213.705-12.597,"NH3(1,1)",15.0 ,90 ,1.9,0.1,10.40 ,0.07 ,2.35 ,0.15 ,0.74,0.42 ,0.36 ,29.15 ,10.8 
,"NH3(2,2)",15.0 ,87 ,1.5,0.1,10.40 ,0.14 ,3.03 ,0.46 ,0.48,0.66 ,1.08 ,,
,"NH3(3,3)",15.0 ,70 ,,,,,,,,,,,
G229.571+00.152,"NH3(1,1)",21.0 ,54 ,0.6,0.1,52.90 ,0.15 ,2.65 ,0.34 ,0.22,0.10 ,0.34 ,,
,"NH3(2,2)",21.0 ,59 ,,,,,,,,,,,
,"NH3(3,3)",21.0 ,53 ,,,,,,,,,,,
G232.620+00.996,"NH3(1,1)",48.0 ,70 ,1.5,0.1,17.30 ,0.07 ,2.32 ,0.21 ,0.55,0.22 ,0.40 ,32.85 ,8.8 
,"NH3(2,2)",48.0 ,68 ,0.8,0.1,17.40 ,0.10 ,2.15 ,0.23 ,0.37,0.10 ,0.77 ,,
,"NH3(3,3)",48.0 ,48 ,,,,,,,,,,,
G236.816+01.984,"NH3(1,1)",42.0 ,88 ,,,,,,,,,,,
,"NH3(2,2)",42.0 ,96 ,,,,,,,,,,,
,"NH3(3,3)",42.0 ,95 ,,,,,,,,,,,
G239.353-05.065,"NH3(1,1)",39.0 ,110 ,,,,,,,,,,,
,"NH3(2,2)",39.0 ,106 ,,,,,,,,,,,
,"NH3(3,3)",39.0 ,100 ,,,,,,,,,,,
G240.316+00.071,"NH3(1,1)",7.5 ,95 ,,,,,,,,,,,
,"NH3(2,2)",7.5 ,94 ,,,,,,,,,,,
,"NH3(3,3)",7.5 ,82 ,,,,,,,,,,,
G350.104+00.084,"NH3(1,1)",7.5 ,150 ,12,0.3,-68.80 ,0.05 ,4.12 ,0.09 ,2.44,1.67 ,0.14 ,18.93 ,92.5 
,"NH3(2,2)",7.5 ,104 ,6.2,0.2,-69.00 ,0.07 ,4.14 ,0.17 ,1.36,0.10 ,0.22 ,,
,"NH3(3,3)",7.5 ,94 ,8,0.2,-69.00 ,0.07 ,5.40 ,0.19 ,1.45,0.10 ,0.05 ,,
G350.116+00.084,"NH3(1,1)",10.5 ,185 ,15.7,0.3,-70.10 ,0.03 ,3.39 ,0.07 ,3.77,1.70 ,0.13 ,18.28 ,132.4 
,"NH3(2,2)",10.5 ,196 ,7.6,0.3,-70.20 ,0.07 ,3.12 ,0.22 ,2.01,1.08 ,0.55 ,,
,"NH3(3,3)",10.5 ,208 ,8.8,0.4,-70.10 ,0.09 ,4.42 ,0.22 ,1.88,0.10 ,0.53 ,,
G350.340+00.141,"NH3(1,1)",6.0 ,120 ,5.4,0.2,-57.70 ,0.06 ,3.44 ,0.13 ,1.33,1.32 ,0.21 ,20.34 ,38.9 
,"NH3(2,2)",6.0 ,102 ,3.3,0.2,-57.60 ,0.11 ,4.54 ,0.34 ,0.75,0.10 ,0.38 ,,
,"NH3(3,3)",6.0 ,95 ,3.3,0.2,-56.80 ,0.17 ,5.42 ,0.46 ,0.58,0.10 ,0.25 ,,
G350.776+00.138,"NH3(1,1)",7.5 ,91 ,,,,,,,,,,,
,"NH3(2,2)",7.5 ,90 ,,,,,,,,,,,
,"NH3(3,3)",7.5 ,77 ,,,,,,,,,,,
G352.083+00.167,"NH3(1,1)",21.0 ,449 ,6.7,0.6,-57.10 ,0.13 ,2.83 ,0.30 ,2.1,0.65 ,0.50 ,,
,"NH3(2,2)",21.0 ,192 ,,,,,,,,,,,
,"NH3(3,3)",10.5 ,101 ,,,,,,,,,,,
G352.604-00.225,"NH3(1,1)",7.5 ,112 ,4.2,0.1,-84.70 ,0.02 ,1.37 ,0.05 ,1.12,1.86 ,0.22 ,16.90 ,38.8
,"NH3(2,2)",7.5 ,92 ,1.9,0.1,-84.70 ,0.04 ,1.61 ,0.11 ,1.1,0.10 ,0.46 ,,
,"NH3(3,3)",7.5 ,86 ,2.1,0.2,-84.60 ,0.14 ,3.38 ,0.42 ,0.53,0.10 ,0.29 ,,
G353.363-00.166,"NH3(1,1)",7.5 ,106 ,2.8,0.1,-81.30 ,0.03 ,1.80 ,0.09 ,1.33,0.60 ,0.24 ,27.46 ,17.4
,"NH3(2,2)",7.5 ,73 ,2,0.1,-81.30 ,0.07 ,2.41 ,0.18 ,0.86,0.10 ,0.84 ,,
,"NH3(3,3)",7.5 ,91 ,1.8,0.2,-80.90 ,0.17 ,4.35 ,0.46 ,0.43,0.10 ,0.52 ,,
G353.370-00.091,"NH3(1,1)",7.5 ,94 ,4.8,0.1,-51.90 ,0.03 ,2.31 ,0.09 ,1.56,1.94 ,0.22 ,17.46 ,46.0 
,"NH3(2,2)",7.5 ,102 ,2.2,0.1,-52.00 ,0.07 ,2.43 ,0.23 ,0.82,0.10 ,0.19 ,,
,"NH3(3,3)",7.5 ,91 ,1.3,0.1,-51.80 ,0.20 ,2.66 ,0.50 ,0.31,3.29 ,2.09 ,,
G358.931-00.030,"NH3(1,1)",7.5 ,117 ,1.7,0.1,-19.10 ,0.09 ,2.23 ,0.30 ,0.57,0.59 ,0.59 ,25.25 ,11.0 
,"NH3(2,2)",7.5 ,92 ,1,0.1,-19.10 ,0.18 ,2.86 ,0.39 ,0.34,0.10 ,0.52 ,,
,"NH3(3,3)",7.5 ,82 ,3.4,0.3,-17.60 ,0.51 ,13.80 ,1.04 ,0.22,0.10 ,0.79 ,,
G359.615-00.243,"NH3(1,1)",12.0 ,99 ,,,,,,,,,,,
,"NH3(2,2)",12.0 ,68 ,,,,,,,,,,,
,"NH3(3,3)",12.0 ,87 ,,,,,,,,,,,
G359.970-00.457,"NH3(1,1)",10.5 ,162 ,5.9,0.2,18.80 ,0.02 ,2.04 ,0.06 ,2.45,0.54 ,0.13 ,16.78 ,32.1 
,"NH3(2,2)",10.5 ,84 ,2.4,0.1,18.70 ,0.07 ,2.90 ,0.18 ,0.79,0.10 ,0.20 ,,
,"NH3(3,3)",10.5 ,81 ,1.3,0.1,18.80 ,0.12 ,2.63 ,0.26 ,0.44,0.10 ,0.92 ,,


==> Table_A._1092_CH3OH_new.csv <==
Name,R.A. (J2000),Dec. (J2000),Vl,Vu,Vp,Sp,Parallax(mas),+/-,Dist(kpc),+/-,Prob,Arm,D_GC,SA,L,Ref
G000.092-00.663,17 48 25.90,-29 12 05.9,10.0 ,25.0 ,23.5 ,24.80 ,,,2.82 ,0.22 ,0.96 ,ScN,5.33 ,179.95 ,197.22 ,MMB
G000.167-00.446,17 47 45.46,-29 01 29.3,9.5 ,17.0 ,13.8 ,4.44 ,,,2.81 ,0.23 ,0.95 ,ScN,5.34 ,179.91 ,35.06 ,MMB
G000.212-00.001,17 46 07.63,-28 45 20.9,41.0 ,50.5 ,49.3 ,3.47 ,,,11.10 ,0.24 ,0.85 ,3kF,2.95 ,0.80 ,427.54 ,MMB
G000.315-00.201,17 47 09.13,-28 46 15.7,14.0 ,27.0 ,19.4 ,72.16 ,0.342 ,0.042 ,2.92 ,0.36 ,1.00 ,ScN,5.23 ,179.82 ,615.27 ,MMB;R19
G000.316-00.201,17 47 09.33,-28 46 16.0,20.0 ,22.0 ,21.0 ,0.60 ,,,2.84 ,0.23 ,0.66 ,ScN,5.31 ,179.83 ,4.84 ,MMB
G000.376+00.040,17 46 21.41,-28 35 40.0,35.0 ,40.0 ,37.0 ,2.32 ,0.125 ,0.047 ,8.00 ,3.01 ,1.00 ,3kF,0.16 ,160.73 ,148.48 ,MMB;R19
G000.390-00.030,17 46 41.12,-28 37 05.5,22.0 ,31.0 ,28.7 ,5.80 ,,,12.48 ,0.25 ,0.34 ,SgF,4.33 ,1.12 ,903.35 ,P05
G000.409-00.504,17 48 33.48,-28 50 52.5,24.5 ,27.0 ,25.3 ,2.77 ,,,2.83 ,0.23 ,1.00 ,ScN,5.32 ,179.78 ,22.18 ,MMB
G000.475-00.010,17 46 47.07,-28 32 06.9,23.0 ,31.0 ,28.8 ,3.43 ,,,12.48 ,0.25 ,0.32 ,SgF,4.33 ,1.37 ,534.22 ,MMB
G000.496+00.188,17 46 03.96,-28 24 52.8,-12.0 ,2.0 ,0.8 ,32.14 ,,,2.80 ,0.22 ,0.45 ,ScN,5.35 ,179.74 ,251.98 ,MMB
G000.530+00.180,17 46 09.80,-28 23 29.0,-11.0 ,7.0 ,7.0 ,11.90 ,,,2.80 ,0.22 ,0.50 ,ScN,5.35 ,179.72 ,93.30 ,P05
G000.546-00.852,17 50 14.35,-28 54 31.1,8.0 ,20.0 ,11.8 ,62.83 ,,,2.78 ,0.22 ,0.87 ,ScN,5.37 ,179.72 ,485.58 ,MMB
G000.645-00.042,17 47 18.65,-28 24 25.0,46.0 ,53.0 ,49.5 ,76.08 ,,,7.87 ,0.92 ,0.11 ,...,0.29 ,162.47 ,4712.16 ,MMB
G000.647-00.055,17 47 22.04,-28 24 42.6,49.0 ,52.0 ,51.0 ,76.08 ,,,7.87 ,0.92 ,0.11 ,...,0.29 ,162.42 ,4712.16 ,MMB
G000.651-00.049,17 47 21.12,-28 24 18.2,46.0 ,49.0 ,48.0 ,24.00 ,,,7.87 ,0.92 ,0.14 ,...,0.29 ,162.32 ,1486.49 ,MMB
G000.657-00.041,17 47 20.05,-28 23 46.5,48.0 ,56.0 ,49.9 ,76.08 ,,,7.87 ,0.92 ,0.11 ,...,0.29 ,162.17 ,4712.16 ,MMB
G000.665-00.036,17 47 20.04,-28 23 12.8,58.0 ,62.0 ,60.4 ,6.00 ,,,7.88 ,0.89 ,0.11 ,...,0.29 ,161.32 ,372.57 ,MMB
G000.666-00.029,17 47 18.64,-28 22 54.6,68.0 ,73.0 ,70.0 ,32.90 ,,,7.88 ,0.87 ,0.16 ,...,0.29 ,161.30 ,2042.91 ,MMB
G000.667-00.034,17 47 19.87,-28 23 01.3,49.0 ,56.0 ,55.0 ,2.00 ,,,7.87 ,0.90 ,0.11 ,...,0.30 ,161.91 ,123.87 ,MMB
G000.672-00.031,17 47 20.04,-28 22 41.3,55.0 ,59.0 ,58.2 ,9.00 ,0.129 ,0.012 ,7.75 ,0.72 ,1.00 ,GC,0.41 ,167.21 ,540.56 ,MMB;R19
G000.673-00.029,17 47 19.54,-28 22 32.6,65.5 ,66.5 ,66.0 ,6.00 ,,,7.88 ,0.88 ,0.11 ,...,0.29 ,161.11 ,372.57 ,MMB
G000.677-00.025,17 47 19.28,-28 22 14.8,70.0 ,77.0 ,73.3 ,4.00 ,,,7.88 ,0.86 ,0.25 ,...,0.29 ,161.01 ,248.38 ,MMB
G000.695-00.038,17 47 24.74,-28 21 43.6,64.0 ,75.0 ,68.6 ,36.41 ,,,7.88 ,0.86 ,0.15 ,...,0.29 ,160.54 ,2260.86 ,MMB
G000.836+00.184,17 46 52.86,-28 07 34.8,2.0 ,5.0 ,3.6 ,8.99 ,,,2.80 ,0.22 ,0.46 ,ScN,5.35 ,179.56 ,70.48 ,MMB
G001.008-00.237,17 48 55.29,-28 11 47.9,1.0 ,7.0 ,1.6 ,15.23 ,0.090 ,0.057 ,11.11 ,7.04 ,1.00 ,...,2.96 ,3.78 ,1879.87 ,MMB;R19
G001.147-00.124,17 48 48.53,-28 01 11.2,-20.5 ,-14.0 ,-15.3 ,2.97 ,0.194 ,0.161 ,5.15 ,4.28 ,1.00 ,Nor,3.00 ,178.03 ,78.77 ,MMB;R19
G001.329+00.150,17 48 10.31,-27 43 20.7,-13.5 ,-11.0 ,-12.0 ,1.56 ,,,3.71 ,0.25 ,0.34 ,N1N,4.44 ,178.89 ,21.47 ,MMB
G001.719-00.088,17 49 59.84,-27 30 36.9,-9.0 ,-4.5 ,-8.0 ,9.81 ,,,2.83 ,0.25 ,0.23 ,ScN,5.32 ,179.09 ,78.57 ,MMB
G002.143+00.009,17 50 36.14,-27 05 46.5,54.0 ,65.0 ,62.7 ,6.70 ,,,11.10 ,0.24 ,1.00 ,3kF,2.97 ,8.03 ,825.51 ,MMB
G002.521-00.220,17 52 21.17,-26 53 21.1,-7.5 ,5.0 ,4.2 ,0.70 ,,,2.81 ,0.22 ,0.47 ,ScN,5.34 ,178.67 ,5.53 ,MMB
G002.536+00.198,17 50 46.47,-26 39 45.3,2.0 ,20.5 ,3.2 ,36.41 ,,,2.81 ,0.22 ,0.50 ,ScN,5.34 ,178.67 ,287.50 ,MMB
G002.591-00.029,17 51 46.69,-26 43 51.2,-9.5 ,-4.0 ,-8.2 ,1.69 ,,,2.83 ,0.25 ,0.21 ,ScN,5.32 ,178.62 ,13.54 ,MMB
G002.615+00.134,17 51 12.30,-26 37 37.2,93.5 ,104.0 ,94.5 ,1.10 ,,,8.00 ,2.25 ,0.87 ,...,0.40 ,113.45 ,70.40 ,MMB
G002.703+00.040,17 51 45.98,-26 35 56.7,91.5 ,98.0 ,93.6 ,9.00 ,0.101 ,0.105 ,9.90 ,10.29 ,1.00 ,...,1.80 ,15.03 ,882.09 ,MMB;R19
G003.253+00.018,17 53 05.96,-26 08 13.0,-1.5 ,3.5 ,2.2 ,3.70 ,,,13.35 ,0.29 ,0.25 ,Per,5.23 ,8.32 ,659.42 ,MMB
G003.312-00.399,17 54 50.11,-26 17 51.5,0.0 ,10.0 ,0.5 ,0.88 ,,,2.92 ,0.17 ,0.48 ,ScN,5.24 ,178.15 ,7.50 ,MMB
G003.442-00.348,17 54 56.11,-26 09 35.6,-35.5 ,-34.5 ,-35.0 ,0.66 ,,,4.71 ,0.24 ,0.70 ,3kN,3.46 ,175.31 ,14.64 ,MMB
G003.502-00.200,17 54 30.06,-26 01 59.4,43.0 ,45.5 ,43.9 ,2.02 ,,,7.45 ,3.35 ,0.61 ,...,0.85 ,147.49 ,112.12 ,MMB
G003.910+00.001,17 54 38.75,-25 34 44.8,15.0 ,24.5 ,17.9 ,5.10 ,,,2.94 ,0.16 ,0.29 ,ScN,5.22 ,177.80 ,44.08 ,MMB
G004.393+00.079,17 55 25.77,-25 07 23.6,0.0 ,9.0 ,2.0 ,7.67 ,,,2.94 ,0.16 ,0.30 ,ScN,5.22 ,177.53 ,66.30 ,MMB
G004.434+00.129,17 55 19.74,-25 03 44.8,-1.5 ,8.0 ,-0.9 ,4.59 ,,,2.94 ,0.17 ,0.33 ,ScN,5.22 ,177.51 ,39.67 ,MMB
G004.569-00.079,17 56 25.30,-25 03 03.7,9.0 ,10.0 ,9.5 ,0.61 ,,,2.93 ,0.16 ,0.25 ,ScN,5.23 ,177.44 ,5.24 ,MMB
G004.586+00.028,17 56 03.23,-24 58 55.9,15.0 ,27.0 ,26.3 ,0.96 ,,,3.61 ,0.27 ,0.33 ,N1N,4.56 ,176.37 ,12.51 ,MMB
G004.676+00.276,17 55 18.34,-24 46 45.3,-5.5 ,6.0 ,4.4 ,2.48 ,,,2.94 ,0.17 ,0.52 ,ScN,5.23 ,177.37 ,21.44 ,MMB
G004.866-00.171,17 57 25.96,-24 50 24.4,5.0 ,6.0 ,5.4 ,0.64 ,,,2.94 ,0.16 ,0.35 ,ScN,5.23 ,177.27 ,5.53 ,MMB
G005.618-00.082,17 58 44.78,-24 08 40.1,-28.0 ,-18.5 ,-27.0 ,3.42 ,,,4.67 ,0.25 ,0.49 ,3kN,3.53 ,172.56 ,74.59 ,MMB
G005.630-00.294,17 59 34.60,-24 14 23.7,9.0 ,22.0 ,10.6 ,1.31 ,,,3.58 ,0.30 ,0.28 ,N1N,4.60 ,175.62 ,16.79 ,MMB
G005.657+00.416,17 56 56.53,-23 51 42.0,13.0 ,22.0 ,20.1 ,1.90 ,,,3.64 ,0.25 ,0.58 ,N1N,4.54 ,175.47 ,25.17 ,MMB
G005.677-00.027,17 58 39.98,-24 03 57.2,-14.5 ,-11.0 ,-11.5 ,0.99 ,,,3.71 ,0.29 ,0.18 ,N1N,4.47 ,175.29 ,13.63 ,MMB
G005.885-00.393,18 00 30.65,-24 04 03.4,6.0 ,7.5 ,6.7 ,1.30 ,0.334 ,0.020 ,2.99 ,0.18 ,1.00 ,ScN,5.18 ,176.61 ,11.62 ,MMB;R19
G005.900-00.430,18 00 40.86,-24 04 20.8,0.0 ,10.6 ,10.4 ,6.20 ,,,2.94 ,0.17 ,0.59 ,ScN,5.23 ,176.69 ,53.59 ,MMB
G006.189-00.358,18 01 02.16,-23 47 10.8,-37.5 ,-27.1 ,-30.2 ,221.60 ,,,4.73 ,0.25 ,0.69 ,3kN,3.49 ,171.59 ,4957.83 ,MMB
G006.368-00.052,18 00 15.82,-23 28 43.8,141.0 ,147.8 ,144.1 ,1.49 ,,,8.10 ,2.05 ,1.00 ,...,0.90 ,96.35 ,97.76 ,MMB
G006.539-00.108,18 00 50.86,-23 21 29.8,12.7 ,13.8 ,13.4 ,0.50 ,,,12.56 ,0.25 ,0.23 ,SgF,4.56 ,18.29 ,78.88 ,MMB
G006.588-00.192,18 01 16.09,-23 21 27.3,3.5 ,7.0 ,5.0 ,7.70 ,,,2.95 ,0.17 ,0.25 ,ScN,5.23 ,176.29 ,67.01 ,MMB
G006.610-00.082,18 00 54.03,-23 17 03.1,-6.6 ,7.5 ,0.8 ,21.20 ,,,12.55 ,0.26 ,0.20 ,SgF,4.55 ,18.50 ,3339.05 ,MMB
G006.795-00.257,18 01 57.75,-23 12 34.9,12.1 ,31.4 ,16.3 ,55.08 ,0.288 ,0.021 ,3.47 ,0.25 ,1.00 ,Nor,4.72 ,175.01 ,663.21 ,MMB;R19
G006.881+00.093,18 00 49.38,-22 57 42.6,-3.8 ,-1.5 ,-2.1 ,3.25 ,,,15.42 ,0.35 ,0.17 ,Out,7.39 ,374.47 ,772.77 ,MMB
G007.166+00.131,18 01 17.48,-22 41 44.0,74.5 ,91.0 ,85.7 ,2.47 ,,,10.95 ,0.23 ,0.90 ,3kF,3.04 ,26.71 ,296.16 ,MMB
G007.601-00.139,18 03 14.43,-22 27 00.9,151.0 ,156.5 ,154.7 ,8.12 ,,,8.09 ,2.03 ,1.00 ,...,1.08 ,96.98 ,531.44 ,MMB
G007.632-00.109,18 03 11.63,-22 24 32.4,146.5 ,158.9 ,157.0 ,6.26 ,,,8.08 ,2.05 ,1.00 ,...,1.08 ,97.52 ,408.69 ,MMB
G008.139+00.226,18 03 00.75,-21 48 09.9,18.8 ,21.8 ,19.9 ,5.24 ,,,3.63 ,0.31 ,0.70 ,N1N,4.59 ,173.57 ,69.05 ,MMB
G008.317-00.096,18 04 36.02,-21 48 19.6,44.0 ,49.2 ,47.1 ,3.03 ,,,12.51 ,0.28 ,0.15 ,SgF,4.60 ,23.17 ,474.20 ,MMB
G008.669-00.356,18 06 18.99,-21 37 32.2,35.8 ,39.7 ,39.0 ,10.46 ,,,3.66 ,0.29 ,0.60 ,N1N,4.57 ,173.06 ,140.12 ,MMB
G008.683-00.368,18 06 23.49,-21 37 10.2,35.8 ,45.6 ,43.2 ,141.70 ,,,3.68 ,0.29 ,0.60 ,N1N,4.55 ,172.98 ,1918.96 ,MMB
G008.832-00.028,18 05 25.67,-21 19 25.1,-6.0 ,5.9 ,-3.8 ,126.80 ,,,4.79 ,0.23 ,0.20 ,3kN,3.50 ,167.85 ,2909.31 ,MMB
G008.872-00.493,18 07 15.34,-21 30 53.7,22.5 ,27.5 ,23.3 ,27.37 ,,,3.66 ,0.32 ,0.33 ,N1N,4.57 ,172.90 ,366.64 ,MMB
G009.215-00.202,18 06 52.84,-21 04 27.5,36.0 ,50.0 ,45.6 ,9.16 ,0.303 ,0.096 ,3.30 ,1.05 ,1.00 ,ScN,4.92 ,173.84 ,99.75 ,MMB;R19
G009.619+00.193,18 06 14.92,-20 31 44.3,5.0 ,7.0 ,5.4 ,65.00 ,,,4.80 ,0.23 ,0.24 ,3kN,3.51 ,166.79 ,1497.60 ,MMB
G009.621+00.196,18 06 14.67,-20 31 32.4,-4.8 ,8.9 ,1.3 ,5196.00 ,0.194 ,0.023 ,5.15 ,0.61 ,1.00 ,3kN,3.19 ,164.35 ,137810.91 ,MMB;R19
G009.986-00.028,18 07 50.12,-20 18 56.5,40.6 ,51.8 ,42.2 ,70.24 ,,,12.47 ,0.26 ,0.23 ,SgF,4.66 ,27.63 ,10922.38 ,MMB
G010.090+00.710,18 05 18.18,-19 51 14.5,1.0 ,2.0 ,1.3 ,0.40 ,,,1.54 ,0.10 ,0.47 ,SgN,6.64 ,177.67 ,0.95 ,P05
G010.205-00.345,18 09 28.43,-20 16 42.5,5.6 ,11.0 ,7.2 ,1.28 ,,,4.83 ,0.23 ,0.42 ,3kN,3.50 ,165.86 ,29.86 ,MMB
G010.287-00.125,18 08 49.36,-20 05 59.0,1.5 ,6.0 ,4.5 ,8.29 ,,,4.82 ,0.24 ,0.24 ,3kN,3.51 ,165.82 ,192.60 ,MMB
G010.299-00.146,18 08 55.54,-20 05 57.5,19.0 ,21.0 ,20.0 ,1.51 ,,,12.44 ,0.26 ,0.28 ,SgF,4.66 ,28.54 ,233.68 ,MMB
G010.320-00.259,18 09 23.30,-20 08 06.9,35.0 ,39.6 ,39.0 ,8.87 ,,,2.86 ,0.23 ,0.51 ,ScN,5.36 ,174.52 ,72.55 ,MMB
G010.323-00.160,18 09 01.46,-20 05 07.8,4.0 ,16.0 ,11.6 ,94.62 ,0.343 ,0.035 ,2.92 ,0.30 ,1.00 ,ScN,5.30 ,174.34 ,806.77 ,MMB;R19
G010.342-00.142,18 08 59.99,-20 03 35.4,6.0 ,18.0 ,14.8 ,14.00 ,,,12.44 ,0.26 ,0.24 ,SgF,4.66 ,28.65 ,2166.55 ,MMB
G010.356-00.148,18 09 03.07,-20 03 02.2,49.6 ,54.2 ,50.0 ,1.20 ,,,3.83 ,0.26 ,0.49 ,N1N,4.44 ,171.07 ,17.60 ,MMB
G010.444-00.018,18 08 44.88,-19 54 38.2,67.6 ,79.0 ,73.4 ,24.92 ,,,10.77 ,0.23 ,0.36 ,3kF,3.13 ,38.65 ,2890.54 ,MMB
G010.472+00.027,18 08 38.20,-19 51 50.1,57.5 ,77.6 ,75.1 ,35.07 ,0.117 ,0.008 ,8.55 ,0.58 ,1.00 ,Con,1.58 ,80.59 ,2563.70 ,MMB;R19
G010.480+00.033,18 08 37.88,-19 51 16.1,57.0 ,66.0 ,59.5 ,24.07 ,,,10.77 ,0.23 ,0.32 ,3kF,3.13 ,38.76 ,2791.95 ,MMB
G010.620-00.290,18 10 09.90,-19 53 22.0,-9.0 ,0.0 ,-8.0 ,3.40 ,,,4.83 ,0.23 ,0.72 ,3kN,3.52 ,165.34 ,79.32 ,P05
G010.627-00.384,18 10 29.22,-19 55 41.1,-6.0 ,7.7 ,4.6 ,3.78 ,,,4.84 ,0.23 ,0.51 ,3kN,3.51 ,165.26 ,88.55 ,MMB
G010.629-00.333,18 10 17.98,-19 54 04.8,-13.5 ,1.0 ,-0.4 ,4.20 ,0.362 ,0.076 ,2.76 ,0.58 ,1.00 ,3kN,5.46 ,174.65 ,31.99 ,MMB;R19
G010.724-00.334,18 10 30.03,-19 49 06.8,-2.5 ,-1.6 ,-2.1 ,1.51 ,,,4.84 ,0.23 ,0.67 ,3kN,3.51 ,165.14 ,35.37 ,MMB
G010.822-00.103,18 09 50.52,-19 37 14.1,68.0 ,74.0 ,72.1 ,0.90 ,,,8.20 ,0.12 ,0.61 ,CnX,1.54 ,93.56 ,60.52 ,MMB
G010.886+00.123,18 09 07.98,-19 27 21.8,14.0 ,22.5 ,17.2 ,12.24 ,,,2.84 ,0.24 ,0.23 ,ScN,5.39 ,174.29 ,98.72 ,MMB
G010.958+00.022,18 09 39.32,-19 26 28.0,23.0 ,25.5 ,24.5 ,16.63 ,,,13.40 ,0.29 ,0.32 ,Per,5.62 ,26.97 ,2986.08 ,MMB
G011.034+00.062,18 09 39.84,-19 21 20.3,15.2 ,21.0 ,20.6 ,0.89 ,,,2.83 ,0.23 ,0.22 ,ScN,5.40 ,174.24 ,7.13 ,MMB
G011.109-00.114,18 10 28.25,-19 22 29.1,22.0 ,34.5 ,24.1 ,14.81 ,0.246 ,0.014 ,4.07 ,0.23 ,1.00 ,ScN,4.23 ,169.32 ,245.33 ,MMB;R19
G011.497-01.485,18 16 22.13,-19 41 27.1,4.8 ,17.0 ,6.7 ,61.75 ,0.800 ,0.033 ,1.25 ,0.05 ,1.00 ,SgN,6.93 ,177.94 ,96.48 ,MMB;R19
G011.903-00.102,18 12 02.70,-18 40 24.7,32.0 ,36.7 ,33.8 ,11.60 ,,,12.39 ,0.26 ,0.34 ,SgF,4.72 ,32.75 ,1780.74 ,MMB
G011.904-00.141,18 12 11.44,-18 41 28.6,39.5 ,45.0 ,42.8 ,66.53 ,,,3.84 ,0.26 ,0.40 ,N1N,4.46 ,169.78 ,981.02 ,MMB
G011.936-00.150,18 12 17.29,-18 40 02.6,46.0 ,50.0 ,48.4 ,2.30 ,,,3.85 ,0.25 ,0.51 ,N1N,4.45 ,169.70 ,34.09 ,MMB
G011.936-00.616,18 14 00.89,-18 53 26.6,30.1 ,44.6 ,32.2 ,49.32 ,,,3.79 ,0.31 ,0.28 ,N1N,4.51 ,169.99 ,708.44 ,MMB
G011.992-00.272,18 12 51.19,-18 40 38.4,56.0 ,60.5 ,59.8 ,1.60 ,,,8.29 ,0.25 ,0.47 ,CnX,1.72 ,91.36 ,109.96 ,MMB
G012.025-00.031,18 12 01.86,-18 31 55.7,105.0 ,113.1 ,108.3 ,103.10 ,0.106 ,0.008 ,9.43 ,0.71 ,1.00 ,3kN,2.24 ,61.36 ,9168.16 ,MMB;R19
G012.112-00.126,18 12 33.39,-18 30 07.6,38.0 ,52.0 ,39.9 ,2.80 ,,,3.84 ,0.26 ,0.34 ,N1N,4.47 ,169.61 ,41.29 ,MMB
G012.181-00.123,18 12 41.00,-18 26 21.9,29.0 ,31.0 ,29.7 ,1.40 ,,,12.38 ,0.26 ,0.34 ,SgF,4.74 ,33.47 ,214.57 ,MMB
G012.199-00.033,18 12 23.44,-18 22 50.7,48.2 ,57.1 ,49.3 ,16.91 ,,,12.35 ,0.29 ,0.20 ,SgF,4.71 ,33.65 ,2579.16 ,MMB
G012.202-00.120,18 12 42.93,-18 25 11.8,26.0 ,27.0 ,26.4 ,0.60 ,,,12.38 ,0.26 ,0.33 ,SgF,4.74 ,33.52 ,91.96 ,MMB
G012.203-00.107,18 12 40.24,-18 24 47.5,20.0 ,32.0 ,20.5 ,1.83 ,,,12.38 ,0.26 ,0.30 ,SgF,4.74 ,33.52 ,280.47 ,MMB
G012.209-00.102,18 12 39.92,-18 24 17.9,16.0 ,22.0 ,19.8 ,10.16 ,,,12.38 ,0.26 ,0.29 ,SgF,4.74 ,33.54 ,1557.17 ,MMB
G012.265-00.051,18 12 35.40,-18 19 52.3,58.0 ,70.9 ,68.3 ,2.56 ,,,10.56 ,0.27 ,0.43 ,3kF,3.12 ,45.97 ,285.47 ,MMB
G012.526+00.016,18 12 52.04,-18 04 13.6,38.8 ,44.0 ,42.5 ,3.30 ,,,12.35 ,0.28 ,0.25 ,SgF,4.74 ,34.44 ,503.32 ,MMB
G012.625-00.017,18 13 11.30,-17 59 57.6,21.2 ,28.0 ,21.6 ,23.61 ,,,2.85 ,0.31 ,0.17 ,ScN,5.40 ,173.38 ,191.77 ,MMB
G012.681-00.182,18 13 54.75,-18 01 46.6,50.0 ,62.0 ,57.5 ,350.50 ,0.416 ,0.028 ,2.40 ,0.16 ,1.00 ,ScN,5.83 ,174.82 ,2018.88 ,MMB;R19
G012.776+00.128,18 12 57.57,-17 47 49.2,30.4 ,33.0 ,32.9 ,0.90 ,,,13.34 ,0.26 ,0.21 ,Per,5.69 ,31.26 ,160.16 ,MMB
G012.790-00.190,18 14 11.10,-17 55 57.0,31.0 ,41.0 ,36.0 ,5.00 ,,,2.91 ,0.31 ,0.41 ,ScN,5.35 ,173.09 ,42.34 ,P05
G012.889+00.489,18 11 51.40,-17 31 29.6,28.0 ,43.0 ,39.2 ,78.93 ,0.404 ,0.044 ,2.48 ,0.27 ,1.00 ,ScN,5.76 ,174.49 ,485.45 ,MMB;R19
G012.904-00.031,18 13 48.27,-17 45 38.8,55.8 ,61.0 ,59.1 ,40.34 ,,,3.89 ,0.22 ,0.69 ,N1N,4.44 ,168.73 ,610.43 ,MMB
G012.909-00.260,18 14 39.53,-17 52 00.0,34.7 ,47.0 ,39.9 ,245.48 ,0.396 ,0.032 ,2.53 ,0.20 ,1.00 ,ScN,5.71 ,174.32 ,1571.29 ,MMB;R19
G013.179+00.061,18 14 00.96,-17 28 32.5,45.6 ,50.0 ,46.5 ,2.57 ,,,3.85 ,0.22 ,0.61 ,N1N,4.49 ,168.72 ,38.09 ,MMB
G013.657-00.599,18 17 24.26,-17 22 12.5,45.0 ,52.7 ,51.3 ,33.71 ,,,3.87 ,0.20 ,0.66 ,N1N,4.48 ,168.24 ,504.87 ,MMB
G013.696-00.156,18 15 51.05,-17 07 29.6,98.3 ,108.5 ,99.4 ,1.86 ,,,10.37 ,0.27 ,0.55 ,3kF,3.12 ,51.90 ,200.02 ,MMB
G013.713-00.083,18 15 36.99,-17 04 31.8,43.0 ,53.2 ,43.6 ,12.63 ,0.264 ,0.014 ,3.79 ,0.20 ,1.00 ,Nor,4.56 ,168.63 ,181.42 ,MMB;R19
G014.101+00.087,18 15 45.81,-16 39 09.4,4.4 ,16.6 ,15.4 ,86.55 ,,,4.90 ,0.24 ,0.03 ,3kN,3.60 ,160.64 ,2078.07 ,MMB
G014.230-00.509,18 18 12.59,-16 49 22.8,24.6 ,26.7 ,25.3 ,3.62 ,,,2.95 ,0.35 ,0.46 ,ScN,5.34 ,172.20 ,31.50 ,MMB
G014.330-00.640,18 18 53.80,-16 47 46.6,21.4 ,23.7 ,22.6 ,0.60 ,0.893 ,0.101 ,1.12 ,0.13 ,1.00 ,SgN,7.07 ,177.75 ,0.75 ,S12;R19
G014.390-00.020,18 16 43.77,-16 27 01.0,24.5 ,28.5 ,26.9 ,4.40 ,,,13.33 ,0.30 ,0.31 ,Per,5.80 ,34.83 ,781.83 ,MMB
G014.457-00.143,18 17 18.79,-16 27 57.5,38.0 ,44.2 ,43.1 ,1.48 ,,,3.87 ,0.23 ,0.59 ,N1N,4.51 ,167.62 ,22.17 ,MMB
G014.490+00.014,18 16 48.06,-16 20 45.0,19.8 ,24.5 ,20.2 ,1.15 ,,,1.84 ,0.10 ,0.09 ,SgN,6.39 ,175.87 ,3.89 ,MMB
G014.521+00.155,18 16 20.73,-16 15 05.5,-3.0 ,6.0 ,4.1 ,1.31 ,,,4.90 ,0.22 ,0.07 ,3kN,3.62 ,160.17 ,31.45 ,MMB
G014.604+00.017,18 17 01.14,-16 14 38.0,22.1 ,35.8 ,24.7 ,2.30 ,,,2.99 ,0.39 ,0.13 ,ScN,5.31 ,171.84 ,20.56 ,MMB
G014.631-00.577,18 19 15.21,-16 30 04.5,23.9 ,25.9 ,25.2 ,1.18 ,0.546 ,0.022 ,1.83 ,0.07 ,1.00 ,SgN,6.40 ,175.86 ,3.95 ,MMB;R19
G014.991-00.121,18 18 17.32,-15 58 08.3,44.6 ,54.0 ,46.0 ,6.63 ,,,12.20 ,0.27 ,0.25 ,SgF,4.81 ,40.96 ,986.81 ,MMB
G015.034-00.677,18 20 24.78,-16 11 34.6,20.0 ,24.0 ,21.3 ,51.59 ,0.499 ,0.026 ,2.00 ,0.10 ,1.00 ,SgN,6.24 ,175.23 ,206.36 ,MMB;R19
G015.094+00.192,18 17 20.82,-15 43 46.5,22.5 ,26.5 ,25.8 ,18.62 ,,,13.30 ,0.26 ,0.21 ,Per,5.83 ,36.44 ,3293.69 ,MMB
G015.607-00.255,18 19 59.34,-15 29 22.8,65.1 ,66.5 ,66.0 ,0.85 ,,,3.86 ,0.26 ,1.00 ,N1N,4.55 ,166.81 ,12.66 ,MMB
G015.665-00.499,18 20 59.75,-15 33 10.0,-5.0 ,-2.0 ,-2.9 ,47.65 ,0.220 ,0.029 ,4.55 ,0.60 ,1.00 ,3kN,3.96 ,161.95 ,986.47 ,MMB;R19
G016.112-00.303,18 21 09.14,-15 04 00.6,33.4 ,35.6 ,34.5 ,2.22 ,,,3.16 ,0.35 ,0.42 ,ScN,5.19 ,170.27 ,22.17 ,MMB
G016.302-00.196,18 21 07.83,-14 50 54.6,46.9 ,53.6 ,51.8 ,9.91 ,,,3.76 ,0.39 ,0.92 ,N1N,4.66 ,166.92 ,140.10 ,MMB
G016.403-00.181,18 21 16.39,-14 45 09.0,39.1 ,40.0 ,39.2 ,0.50 ,,,12.10 ,0.27 ,0.36 ,SgF,4.86 ,44.66 ,73.21 ,MMB
G016.585-00.051,18 21 09.13,-14 31 48.5,52.0 ,69.5 ,62.1 ,33.30 ,0.279 ,0.023 ,3.58 ,0.30 ,1.00 ,ScN,4.83 ,167.78 ,426.79 ,MMB;R19
G016.662-00.331,18 22 19.46,-14 35 39.1,42.5 ,44.2 ,43.0 ,2.56 ,,,12.05 ,0.30 ,0.03 ,SgF,4.84 ,45.51 ,371.72 ,MMB
G016.831+00.079,18 21 09.53,-14 15 08.6,57.2 ,69.4 ,58.7 ,4.44 ,,,12.02 ,0.33 ,0.05 ,SgF,4.83 ,46.05 ,641.49 ,MMB
G016.855+00.641,18 19 09.57,-13 57 57.5,23.0 ,25.0 ,24.2 ,1.49 ,,,1.86 ,0.13 ,0.58 ,SgN,6.39 ,175.16 ,5.15 ,MMB
G016.864-02.159,18 29 24.42,-15 16 04.5,14.0 ,20.0 ,15.0 ,28.50 ,0.426 ,0.092 ,2.35 ,0.51 ,1.00 ,SgN,5.94 ,173.41 ,157.39 ,MMB;R19
G016.976-00.005,18 21 44.68,-14 09 48.5,5.0 ,9.0 ,6.6 ,0.70 ,,,15.26 ,0.38 ,0.39 ,Out,7.84 ,394.66 ,163.01 ,MMB
G017.021-02.403,18 30 36.30,-15 14 28.5,17.0 ,25.0 ,18.5 ,4.90 ,0.531 ,0.108 ,1.88 ,0.38 ,1.00 ,SgN,6.38 ,175.05 ,17.32 ,MMB;R19
G017.029-00.071,18 22 05.21,-14 08 51.0,90.4 ,96.0 ,91.4 ,1.69 ,,,10.00 ,1.00 ,0.47 ,3kF,3.25 ,64.27 ,169.00 ,MMB
G017.638+00.157,18 22 26.30,-13 30 12.1,20.0 ,22.0 ,20.8 ,34.17 ,0.669 ,0.019 ,1.49 ,0.04 ,1.00 ,SgN,6.75 ,176.16 ,75.86 ,MMB;R19
G017.862+00.074,18 23 10.10,-13 20 40.8,107.3 ,119.6 ,110.5 ,1.42 ,,,9.77 ,0.30 ,1.00 ,3kF,3.21 ,69.02 ,135.54 ,O19
G017.964+00.080,18 23 20.83,-13 15 05.4,23.5 ,28.2 ,23.8 ,0.80 ,,,13.23 ,0.29 ,0.55 ,Per,6.03 ,42.62 ,140.03 ,MMB
G018.073+00.077,18 23 33.98,-13 09 25.0,44.0 ,57.5 ,55.8 ,6.00 ,,,3.94 ,0.37 ,0.59 ,N1N,4.57 ,164.49 ,93.14 ,MMB
G018.159+00.094,18 23 40.18,-13 04 21.0,54.0 ,60.0 ,59.0 ,10.25 ,,,11.91 ,0.34 ,0.08 ,SgF,4.88 ,49.53 ,1453.94 ,MMB
G018.262-00.244,18 25 05.70,-13 08 23.2,72.0 ,81.0 ,74.2 ,22.98 ,,,3.94 ,0.30 ,1.00 ,N1N,4.58 ,164.35 ,356.73 ,MMB
G018.341+01.768,18 17 58.13,-12 07 24.8,26.0 ,32.0 ,28.1 ,99.28 ,0.500 ,0.019 ,2.00 ,0.08 ,1.00 ,SgN,6.28 ,174.25 ,397.12 ,MMB;R19
G018.440+00.045,18 24 23.32,-12 50 52.1,57.0 ,66.0 ,61.8 ,2.45 ,,,11.87 ,0.35 ,0.08 ,SgF,4.88 ,50.36 ,345.20 ,MMB
G018.460-00.004,18 24 36.34,-12 51 08.6,46.7 ,50.0 ,49.4 ,25.30 ,,,3.24 ,0.27 ,0.33 ,ScN,5.18 ,168.58 ,265.59 ,MMB
G018.661+00.034,18 24 51.10,-12 39 22.5,76.0 ,83.0 ,79.0 ,8.00 ,,,9.43 ,2.51 ,0.29 ,...,3.12 ,75.43 ,711.40 ,MMB
G018.667+00.025,18 24 53.78,-12 39 20.4,76.1 ,81.0 ,76.6 ,8.78 ,,,3.93 ,0.33 ,1.00 ,N1N,4.60 ,164.14 ,135.61 ,MMB
G018.733-00.224,18 25 55.53,-12 42 48.9,44.0 ,49.0 ,45.9 ,2.30 ,,,11.89 ,0.27 ,0.15 ,SgF,4.92 ,50.84 ,325.16 ,MMB
G018.735-00.227,18 25 56.46,-12 42 50.0,36.3 ,38.5 ,38.2 ,3.59 ,,,11.90 ,0.28 ,0.19 ,SgF,4.93 ,50.78 ,508.38 ,MMB
G018.834-00.300,18 26 23.66,-12 39 38.0,37.5 ,44.0 ,41.2 ,7.47 ,,,3.25 ,0.28 ,0.53 ,ScN,5.18 ,168.32 ,78.90 ,MMB
G018.874+00.053,18 25 11.34,-12 27 36.8,37.7 ,40.6 ,38.7 ,9.80 ,0.297 ,0.049 ,3.37 ,0.56 ,1.00 ,ScN,5.08 ,167.61 ,111.30 ,MMB;R19
G018.888-00.475,18 27 07.85,-12 41 35.9,53.0 ,57.6 ,56.4 ,5.56 ,,,4.08 ,0.35 ,0.66 ,N1N,4.49 ,162.89 ,92.55 ,MMB
G018.999-00.239,18 26 29.24,-12 29 07.1,65.0 ,69.8 ,69.4 ,0.90 ,,,4.20 ,0.38 ,1.00 ,N1N,4.40 ,161.88 ,15.88 ,MMB
G019.009-00.029,18 25 44.78,-12 22 46.1,53.0 ,63.0 ,55.4 ,20.39 ,0.247 ,0.063 ,4.05 ,1.03 ,1.00 ,Nor,4.52 ,163.02 ,334.45 ,MMB;R19
G019.074-00.286,18 26 48.55,-12 26 27.6,58.0 ,72.0 ,58.8 ,0.90 ,,,4.11 ,0.38 ,0.73 ,N1N,4.47 ,162.52 ,15.20 ,O19
G019.249+00.267,18 25 08.02,-12 01 42.2,12.5 ,21.0 ,19.8 ,3.35 ,,,13.18 ,0.26 ,0.10 ,Per,6.11 ,45.34 ,581.94 ,MMB
G019.267+00.349,18 24 52.38,-11 58 28.2,12.5 ,17.5 ,16.3 ,3.40 ,,,1.50 ,0.05 ,1.00 ,SgN,6.75 ,175.80 ,7.65 ,MMB
G019.365-00.030,18 26 25.79,-12 03 52.0,24.0 ,30.0 ,25.3 ,34.16 ,0.352 ,0.069 ,2.84 ,0.56 ,1.00 ,ScN,5.55 ,170.23 ,275.52 ,MMB;R19
G019.472+00.170n,18 25 54.72,-11 52 33.0,17.0 ,23.0 ,21.7 ,15.06 ,,,1.50 ,0.05 ,0.40 ,SgN,6.75 ,175.75 ,33.89 ,MMB
G019.472+00.170,18 25 54.49,-11 52 36.5,12.7 ,17.7 ,13.8 ,1.97 ,,,13.20 ,0.29 ,0.34 ,Per,6.15 ,45.69 ,343.25 ,MMB
G019.486+00.151,18 26 00.39,-11 52 22.6,19.0 ,27.5 ,20.9 ,5.00 ,,,1.50 ,0.05 ,0.39 ,SgN,6.75 ,175.75 ,11.25 ,MMB
G019.496+00.115,18 26 09.16,-11 52 51.7,120.0 ,122.0 ,121.3 ,5.60 ,0.326 ,0.100 ,3.07 ,0.94 ,1.00 ,...,5.35 ,168.97 ,52.78 ,MMB;R19
G019.609-00.234,18 27 37.99,-11 56 37.6,36.0 ,42.0 ,40.2 ,1.00 ,,,3.26 ,0.29 ,0.45 ,ScN,5.20 ,167.84 ,10.63 ,MMB
G019.612-00.120,18 27 13.48,-11 53 15.7,52.5 ,53.5 ,53.0 ,0.98 ,,,4.13 ,0.43 ,0.49 ,N1N,4.48 ,161.97 ,16.72 ,MMB
G019.612-00.134,18 27 16.52,-11 53 38.2,49.0 ,61.0 ,56.5 ,11.74 ,,,11.80 ,0.28 ,0.24 ,SgF,4.95 ,53.18 ,1634.68 ,MMB
G019.614+00.011,18 26 45.24,-11 49 31.4,30.8 ,34.8 ,32.9 ,3.80 ,,,13.08 ,0.31 ,0.31 ,Per,6.06 ,46.47 ,650.13 ,MMB
G019.667+00.114,18 26 28.97,-11 43 48.9,13.4 ,17.8 ,16.3 ,1.52 ,,,1.50 ,0.04 ,0.47 ,SgN,6.76 ,175.71 ,3.42 ,MMB
G019.701-00.267,18 27 55.52,-11 52 40.3,41.5 ,46.5 ,43.8 ,11.72 ,,,11.80 ,0.27 ,0.09 ,SgF,4.96 ,53.35 ,1631.89 ,MMB
G019.755-00.128,18 27 31.66,-11 45 55.0,115.5 ,124.0 ,123.1 ,2.31 ,,,9.35 ,0.35 ,1.00 ,3kF,3.23 ,78.38 ,201.95 ,MMB
G019.884-00.534,18 29 14.37,-11 50 23.0,46.0 ,48.0 ,46.8 ,6.83 ,,,3.41 ,0.39 ,1.00 ,ScN,5.08 ,166.80 ,79.42 ,MMB
G020.081-00.135,18 28 10.32,-11 28 47.6,42.2 ,43.9 ,43.6 ,1.62 ,,,11.78 ,0.29 ,0.37 ,SgF,4.98 ,54.23 ,224.80 ,MMB
G020.237+00.065,18 27 44.56,-11 14 54.2,68.1 ,77.9 ,71.9 ,86.22 ,,,4.33 ,0.41 ,0.94 ,N1N,4.35 ,159.87 ,1616.53 ,MMB
G020.239+00.065,18 27 44.96,-11 14 47.9,59.6 ,71.0 ,70.9 ,6.59 ,,,4.32 ,0.42 ,0.93 ,N1N,4.36 ,159.96 ,122.99 ,MMB
G020.364-00.013,18 28 15.91,-11 10 20.4,49.8 ,59.3 ,56.0 ,3.02 ,,,4.22 ,0.48 ,0.53 ,N1N,4.44 ,160.70 ,53.78 ,MMB
G020.733-00.059,18 29 07.99,-10 52 00.6,55.0 ,63.8 ,60.8 ,1.52 ,,,11.67 ,0.31 ,0.11 ,SgF,4.97 ,56.21 ,207.01 ,MMB
G020.926-00.050,18 29 27.79,-10 41 28.8,23.5 ,29.7 ,25.9 ,2.73 ,,,1.50 ,0.04 ,0.31 ,SgN,6.77 ,175.46 ,6.14 ,MMB
G020.963-00.075,18 29 37.34,-10 40 12.6,33.6 ,34.8 ,34.6 ,2.27 ,,,11.71 ,0.30 ,0.44 ,SgF,5.03 ,56.39 ,311.27 ,MMB
G021.023-00.063,18 29 41.55,-10 36 42.3,29.0 ,34.7 ,31.2 ,2.16 ,,,1.97 ,0.11 ,0.09 ,SgN,6.35 ,173.61 ,8.38 ,MMB
G021.407-00.254,18 31 06.35,-10 21 38.4,82.7 ,95.3 ,89.0 ,13.01 ,,,9.70 ,1.40 ,0.23 ,3kF,3.65 ,76.03 ,1224.11 ,MMB
G021.562-00.033,18 30 36.07,-10 07 10.9,108.8 ,120.7 ,117.2 ,12.97 ,,,9.13 ,0.27 ,0.40 ,3kF,3.37 ,84.20 ,1081.14 ,MMB
G021.848-00.240,18 31 53.06,-09 57 45.4,81.3 ,83.8 ,82.0 ,0.93 ,,,4.60 ,0.46 ,1.00 ,N1N,4.24 ,156.19 ,19.68 ,MMB
G021.880+00.014,18 31 01.75,-09 49 00.5,16.6 ,21.6 ,20.4 ,5.36 ,,,1.50 ,0.04 ,0.47 ,SgN,6.78 ,175.27 ,12.06 ,MMB
G022.039+00.222,18 30 34.70,-09 34 47.0,45.3 ,55.2 ,49.5 ,4.97 ,,,3.28 ,0.33 ,0.52 ,ScN,5.26 ,166.46 ,53.47 ,MMB
G022.335-00.155,18 32 29.41,-09 29 29.7,23.1 ,42.1 ,35.6 ,38.88 ,,,3.32 ,0.37 ,0.41 ,ScN,5.23 ,166.05 ,428.55 ,MMB
G022.356+00.066,18 31 44.12,-09 22 12.3,75.2 ,89.6 ,80.2 ,12.92 ,0.231 ,0.108 ,4.33 ,2.02 ,1.00 ,Nor,4.46 ,158.33 ,242.24 ,MMB;R19
G022.435-00.169,18 32 43.82,-09 24 33.2,22.0 ,40.3 ,29.6 ,13.81 ,,,3.40 ,0.42 ,0.28 ,ScN,5.17 ,165.47 ,159.64 ,MMB
G023.003+00.124,18 32 44.25,-08 46 10.7,109.0 ,114.2 ,110.7 ,2.47 ,,,5.44 ,0.49 ,0.15 ,N1N,3.79 ,145.92 ,73.10 ,MMB
G023.010-00.410,18 34 40.27,-09 00 38.3,68.0 ,87.5 ,74.8 ,482.60 ,0.205 ,0.015 ,4.88 ,0.36 ,1.00 ,Nor,4.13 ,152.46 ,11492.83 ,MMB;R19
G023.126+00.395,18 31 59.75,-08 32 09.1,11.9 ,22.4 ,22.1 ,1.95 ,,,1.50 ,0.04 ,0.94 ,SgN,6.80 ,175.03 ,4.39 ,MMB
G023.207-00.377,18 34 55.22,-08 49 15.0,72.3 ,85.5 ,81.7 ,41.15 ,0.239 ,0.034 ,4.18 ,0.60 ,1.00 ,Nor,4.61 ,159.08 ,718.99 ,MMB;R19
G023.257-00.241,18 34 31.26,-08 42 46.7,58.4 ,66.5 ,64.1 ,8.53 ,0.169 ,0.051 ,5.92 ,1.79 ,1.00 ,ScN,3.58 ,139.23 ,298.95 ,MMB;R19
G023.365-00.291,18 34 54.13,-08 38 25.6,79.5 ,83.3 ,82.6 ,1.96 ,,,4.82 ,0.54 ,1.00 ,N1N,4.19 ,152.84 ,45.54 ,MMB
G023.389+00.185,18 33 14.33,-08 23 57.7,71.9 ,77.6 ,74.6 ,39.07 ,0.208 ,0.025 ,4.81 ,0.58 ,1.00 ,Nor,4.19 ,152.92 ,903.93 ,MMB;R19
G023.437-00.184,18 34 39.27,-08 31 39.3,100.5 ,112.8 ,103.0 ,75.42 ,,,5.17 ,0.57 ,0.44 ,N1N,3.98 ,148.88 ,2015.89 ,MMB
G023.440-00.182,18 34 39.18,-08 31 25.4,94.7 ,100.4 ,96.6 ,47.19 ,0.170 ,0.032 ,5.88 ,1.11 ,1.00 ,Nor,3.61 ,139.67 ,1631.57 ,MMB;R19
G023.484+00.097,18 33 44.05,-08 21 20.6,81.4 ,93.5 ,87.2 ,9.33 ,,,4.99 ,0.55 ,0.86 ,N1N,4.09 ,150.90 ,232.32 ,MMB
G023.657-00.127,18 34 51.56,-08 18 21.3,76.0 ,87.9 ,82.4 ,14.17 ,0.313 ,0.039 ,3.19 ,0.40 ,1.00 ,ScN,5.38 ,166.24 ,144.20 ,MMB;R19
G023.706-00.198,18 35 12.37,-08 17 39.4,58.1 ,81.8 ,79.1 ,11.74 ,0.161 ,0.024 ,6.21 ,0.93 ,1.00 ,Nor,3.51 ,134.62 ,452.74 ,MMB;R19
G023.800+00.400,18 33 13.00,-07 55 41.0,74.0 ,78.0 ,76.4 ,9.60 ,,,4.94 ,0.51 ,0.97 ,N1N,4.14 ,151.23 ,234.27 ,P05
G023.885+00.060,18 34 36.84,-08 01 00.7,43.6 ,45.3 ,43.9 ,1.51 ,,,3.68 ,0.43 ,0.50 ,ScN,5.01 ,162.70 ,20.45 ,MMB
G023.901+00.077,18 34 34.92,-07 59 42.2,31.2 ,36.0 ,31.6 ,0.79 ,,,3.71 ,0.42 ,0.27 ,ScN,4.99 ,162.47 ,10.87 ,MMB
G023.966-00.109,18 35 22.21,-08 01 22.5,66.9 ,75.1 ,70.9 ,18.64 ,,,5.04 ,0.64 ,0.91 ,N1N,4.09 ,149.99 ,473.49 ,MMB
G023.986-00.089,18 35 20.09,-07 59 45.0,63.8 ,67.1 ,65.1 ,2.54 ,,,11.26 ,0.32 ,0.06 ,SgF,5.05 ,64.97 ,322.04 ,MMB
G023.996-00.100,18 35 23.49,-07 59 29.8,65.9 ,68.6 ,68.2 ,3.02 ,,,11.20 ,0.36 ,0.04 ,SgF,5.01 ,65.43 ,378.83 ,MMB
G024.148-00.009,18 35 20.94,-07 48 55.7,16.4 ,19.8 ,17.5 ,27.11 ,,,1.72 ,0.27 ,0.42 ,SgN,6.62 ,173.90 ,80.20 ,MMB
G024.313-00.154,18 36 10.51,-07 44 06.1,99.6 ,101.5 ,100.9 ,2.03 ,,,5.61 ,0.70 ,0.67 ,N1N,3.82 ,142.75 ,63.89 ,Y19
G024.329+00.144,18 35 08.09,-07 35 03.6,107.1 ,120.1 ,110.2 ,5.67 ,,,9.20 ,0.20 ,0.01 ,ScF,3.80 ,86.48 ,479.91 ,MMB
G024.362-00.146,18 36 14.34,-07 41 19.3,54.8 ,55.9 ,55.3 ,1.86 ,,,3.70 ,0.34 ,0.41 ,ScN,5.02 ,162.29 ,25.46 ,Y19
G024.461+00.198,18 35 11.33,-07 26 31.1,112.2 ,126.6 ,125.1 ,3.73 ,,,7.08 ,1.14 ,0.74 ,3kF,3.39 ,120.19 ,186.97 ,MMB
G024.493-00.039,18 36 05.83,-07 31 20.6,106.8 ,116.9 ,115.2 ,11.45 ,,,6.94 ,1.00 ,0.94 ,3kF,3.41 ,122.52 ,551.47 ,MMB
G024.541+00.312,18 34 55.72,-07 19 06.7,103.6 ,110.6 ,105.6 ,35.99 ,,,5.67 ,0.61 ,0.61 ,N1N,3.81 ,141.80 ,1157.04 ,MMB
G024.633+00.153,18 35 40.11,-07 18 34.8,112.7 ,118.7 ,114.3 ,1.22 ,,,6.70 ,1.01 ,0.93 ,N1F,3.47 ,126.41 ,54.77 ,Y19
G024.634-00.324,18 37 22.71,-07 31 42.1,33.8 ,50.8 ,43.9 ,4.20 ,0.242 ,0.045 ,4.13 ,0.77 ,1.00 ,ScN,4.72 ,158.61 ,71.64 ,MMB;R19
G024.676-00.150,18 36 49.97,-07 24 42.1,103.5 ,116.9 ,116.3 ,4.18 ,,,6.82 ,0.99 ,0.95 ,3kF,3.45 ,124.44 ,194.42 ,MMB
G024.790+00.083a,18 36 12.56,-07 12 11.3,106.0 ,116.8 ,113.4 ,115.46 ,,,6.60 ,1.03 ,0.91 ,N1F,3.51 ,127.95 ,5029.44 ,MMB
G024.790+00.083b,18 36 12.47,-07 12 10.5,109.2 ,112.8 ,110.4 ,28.16 ,0.150 ,0.016 ,6.67 ,0.71 ,1.00 ,Nor,3.49 ,126.83 ,1252.81 ,MMB;R19
G024.790+00.084,18 36 12.30,-07 12 10.4,102.2 ,105.6 ,102.6 ,0.84 ,,,5.93 ,0.71 ,0.87 ,N1N,3.72 ,138.05 ,29.54 ,MMB
G024.791+00.082,18 36 13.13,-07 12 08.2,103.0 ,107.3 ,105.8 ,1.50 ,,,6.03 ,0.72 ,0.85 ,N1N,3.68 ,136.62 ,54.54 ,MMB
G024.850+00.087,18 36 18.40,-07 08 51.0,107.4 ,116.0 ,110.0 ,17.22 ,0.176 ,0.016 ,5.68 ,0.52 ,1.00 ,Nor,3.83 ,141.45 ,555.56 ,MMB;R19
G024.920+00.088,18 36 25.94,-07 05 07.8,50.2 ,53.7 ,53.3 ,7.64 ,,,3.74 ,0.39 ,0.50 ,ScN,5.01 ,161.68 ,106.87 ,MMB
G024.943+00.074,18 36 31.56,-07 04 16.8,45.2 ,48.5 ,46.7 ,3.07 ,,,3.75 ,0.41 ,0.49 ,ScN,5.01 ,161.58 ,43.17 ,MMB
G025.177+00.211,18 36 28.20,-06 48 00.7,99.9 ,102.1 ,100.5 ,0.31 ,,,5.87 ,0.62 ,0.88 ,N1N,3.78 ,138.65 ,10.68 ,Y19
G025.226+00.288,18 36 16.97,-06 43 18.3,41.6 ,42.4 ,42.1 ,3.23 ,,,3.71 ,0.43 ,0.58 ,ScN,5.05 ,161.75 ,44.46 ,MMB
G025.270-00.434,18 38 56.96,-07 00 49.2,52.0 ,67.3 ,65.9 ,1.96 ,,,3.74 ,0.39 ,1.00 ,ScN,5.03 ,161.49 ,27.42 ,MMB
G025.382-00.182,18 38 15.20,-06 47 56.2,56.8 ,59.0 ,58.2 ,2.76 ,,,3.82 ,0.39 ,0.63 ,ScN,4.98 ,160.79 ,40.28 ,MMB
G025.407-00.170,18 38 15.52,-06 46 16.7,59.4 ,62.7 ,60.7 ,2.66 ,,,3.80 ,0.39 ,0.60 ,ScN,4.99 ,160.93 ,38.41 ,MMB
G025.411+00.105,18 37 16.92,-06 38 30.5,93.0 ,97.8 ,97.2 ,19.63 ,,,5.85 ,0.60 ,0.82 ,N1N,3.81 ,138.79 ,671.79 ,MMB
G025.494+00.062,18 37 35.44,-06 35 13.4,92.1 ,107.0 ,103.8 ,1.83 ,,,8.87 ,0.38 ,0.12 ,ScF,3.82 ,92.16 ,143.98 ,MMB
G025.530+00.380,18 36 32.60,-06 24 26.0,89.0 ,96.0 ,92.0 ,6.00 ,,,5.68 ,0.53 ,0.89 ,N1N,3.89 ,141.01 ,193.57 ,P05
G025.613+00.226,18 37 13.42,-06 24 24.2,107.2 ,115.1 ,109.8 ,0.78 ,,,8.70 ,0.60 ,0.07 ,ScF,3.77 ,94.64 ,59.04 ,MMB
G025.650+01.049,18 34 20.90,-05 59 42.2,38.2 ,43.8 ,41.9 ,72.33 ,,,3.75 ,0.98 ,0.56 ,...,5.04 ,161.20 ,1017.14 ,MMB
G025.710+00.044,18 38 03.15,-06 24 14.9,89.0 ,103.5 ,95.6 ,607.00 ,0.098 ,0.029 ,10.20 ,3.02 ,1.00 ,ScF,4.55 ,76.77 ,63152.28 ,MMB;R19
G025.826-00.178,18 39 03.63,-06 24 09.7,84.7 ,99.9 ,91.6 ,70.82 ,,,5.66 ,0.62 ,0.81 ,N1N,3.93 ,141.10 ,2268.76 ,MMB
G025.838-00.378,18 39 47.88,-06 29 00.9,-2.7 ,-0.3 ,-1.8 ,0.79 ,,,14.86 ,0.34 ,0.94 ,Out,8.32 ,411.11 ,174.45 ,MMB
G025.920-00.141,18 39 06.07,-06 18 04.7,111.6 ,114.9 ,113.9 ,1.55 ,,,6.02 ,0.57 ,1.00 ,N1F,3.80 ,136.11 ,56.17 ,MMB
G026.109-00.094,18 39 17.14,-06 06 43.9,25.4 ,27.6 ,26.3 ,0.40 ,,,12.68 ,0.32 ,0.76 ,Per,6.45 ,59.89 ,64.31 ,O19
G026.422+01.685,18 33 30.51,-05 01 02.0,27.3 ,31.7 ,31.1 ,2.84 ,,,1.63 ,0.27 ,0.56 ,SgN,6.73 ,173.81 ,7.55 ,MMB
G026.527-00.267,18 40 40.26,-05 49 12.9,102.4 ,110.0 ,109.6 ,3.19 ,,,5.23 ,0.54 ,0.59 ,N1N,4.18 ,146.06 ,87.26 ,MMB
G026.545+00.423,18 38 14.46,-05 29 16.8,82.3 ,82.7 ,82.3 ,1.34 ,,,8.72 ,0.31 ,0.35 ,ScF,3.91 ,95.12 ,101.89 ,MMB
G026.598-00.024,18 39 55.93,-05 38 44.6,16.7 ,28.4 ,24.9 ,14.67 ,,,12.66 ,0.32 ,0.80 ,Per,6.49 ,60.78 ,2351.24 ,MMB
G026.601-00.221,18 40 38.57,-05 44 01.6,102.2 ,116.3 ,103.4 ,18.65 ,,,5.16 ,0.52 ,0.45 ,N1N,4.22 ,146.84 ,496.57 ,MMB
G026.648+00.018,18 39 52.68,-05 34 54.6,103.7 ,114.5 ,107.7 ,2.20 ,,,8.63 ,0.40 ,0.40 ,ScF,3.90 ,96.44 ,163.85 ,MMB
G027.011-00.039,18 40 44.88,-05 17 09.8,-22.1 ,-17.7 ,-21.0 ,2.12 ,,,14.90 ,0.40 ,1.00 ,Out,8.49 ,412.86 ,470.66 ,MMB
G027.220+00.261,18 40 03.69,-04 57 42.4,6.2 ,18.5 ,9.2 ,8.67 ,,,1.78 ,0.29 ,0.40 ,SgN,6.62 ,172.93 ,27.47 ,MMB
G027.221+00.136,18 40 30.55,-05 01 05.4,105.1 ,121.0 ,118.7 ,27.80 ,,,6.25 ,0.50 ,0.68 ,N1F,3.86 ,132.20 ,1085.94 ,MMB
G027.286+00.151,18 40 34.51,-04 57 14.4,23.4 ,36.7 ,34.8 ,38.32 ,,,12.49 ,0.31 ,0.58 ,Per,6.44 ,62.74 ,5977.92 ,MMB
G027.365-00.166,18 41 51.06,-05 01 43.5,87.6 ,104.0 ,100.2 ,46.03 ,0.125 ,0.042 ,8.00 ,2.69 ,1.00 ,ScF,3.82 ,105.87 ,2945.92 ,MMB;R19
G027.500+00.107,18 41 07.38,-04 47 02.3,79.8 ,88.0 ,87.3 ,0.91 ,,,5.67 ,0.70 ,0.27 ,N1N,4.07 ,140.00 ,29.26 ,MMB
G027.757+00.050,18 41 47.99,-04 34 52.6,92.3 ,105.4 ,99.1 ,1.77 ,,,5.92 ,0.76 ,0.38 ,N1N,4.01 ,136.56 ,62.03 ,MMB
G027.783-00.259,18 42 56.96,-04 41 59.0,96.2 ,106.3 ,98.2 ,3.93 ,,,5.79 ,0.74 ,0.67 ,N1N,4.06 ,138.28 ,131.75 ,MMB
G027.784+00.057,18 41 49.58,-04 33 13.8,108.2 ,113.3 ,108.5 ,3.03 ,,,8.35 ,0.41 ,0.56 ,ScF,3.97 ,101.09 ,211.26 ,MMB
G027.869-00.235,18 43 01.55,-04 36 43.1,19.9 ,20.3 ,20.1 ,0.40 ,,,1.82 ,0.27 ,0.51 ,SgN,6.60 ,172.59 ,1.32 ,MMB
G028.011-00.426,18 43 57.96,-04 34 21.9,15.6 ,28.5 ,16.9 ,10.07 ,,,1.87 ,0.27 ,0.92 ,SgN,6.56 ,172.30 ,35.21 ,MMB
G028.146-00.005,18 42 42.59,-04 15 36.5,91.6 ,104.9 ,101.2 ,58.09 ,0.158 ,0.023 ,6.33 ,0.92 ,1.00 ,ScF,3.94 ,130.70 ,2327.60 ,MMB;R19
G028.201-00.049,18 42 58.08,-04 13 56.2,93.9 ,102.2 ,97.3 ,2.72 ,,,8.23 ,0.44 ,0.58 ,ScF,3.99 ,102.99 ,184.23 ,MMB
G028.282-00.359,18 44 13.26,-04 18 04.9,40.5 ,43.1 ,40.9 ,2.90 ,,,4.21 ,0.54 ,0.54 ,ScN,4.87 ,155.82 ,51.40 ,MMB
G028.305-00.387,18 44 21.99,-04 17 38.4,79.7 ,94.5 ,81.6 ,72.80 ,0.221 ,0.022 ,4.52 ,0.45 ,1.00 ,ScN,4.69 ,152.80 ,1487.33 ,MMB;R19
G028.321-00.011,18 43 03.11,-04 06 26.4,96.7 ,106.2 ,103.6 ,2.06 ,,,5.75 ,0.94 ,0.40 ,N1N,4.12 ,138.55 ,68.11 ,MMB
G028.397+00.081,18 42 51.98,-03 59 53.6,68.2 ,82.4 ,71.5 ,12.98 ,0.231 ,0.015 ,4.33 ,0.28 ,1.00 ,ScN,4.80 ,154.62 ,243.36 ,MMB;R19
G028.523+00.127,18 42 55.89,-03 51 55.4,38.8 ,39.7 ,39.4 ,0.95 ,,,1.97 ,0.28 ,0.15 ,SgN,6.49 ,171.66 ,3.69 ,MMB
G028.532+00.129,18 42 56.50,-03 51 21.6,23.7 ,28.7 ,27.4 ,2.41 ,,,12.46 ,0.31 ,0.80 ,Per,6.58 ,64.83 ,374.16 ,MMB
G028.608+00.018,18 43 28.52,-03 50 22.8,99.7 ,107.9 ,106.4 ,3.46 ,,,8.13 ,0.45 ,0.63 ,ScF,4.02 ,104.58 ,228.70 ,MMB
G028.687-00.283,18 44 41.54,-03 54 22.1,89.9 ,92.7 ,92.4 ,1.20 ,,,4.55 ,0.44 ,0.63 ,ScN,4.70 ,152.29 ,24.84 ,MMB
G028.700+00.406,18 42 15.57,-03 34 46.9,87.9 ,95.7 ,94.3 ,1.58 ,,,4.61 ,0.46 ,1.00 ,ScN,4.67 ,151.67 ,33.58 ,MMB
G028.804-00.023,18 43 58.88,-03 40 59.6,100.3 ,102.6 ,101.3 ,0.54 ,,,8.05 ,0.50 ,0.71 ,ScF,4.03 ,105.78 ,34.99 ,Y19
G028.817+00.365,18 42 37.35,-03 29 41.0,86.4 ,93.2 ,90.7 ,8.06 ,,,4.56 ,0.46 ,0.89 ,ScN,4.70 ,152.12 ,167.60 ,MMB
G028.832-00.253,18 44 51.09,-03 45 48.7,79.5 ,93.8 ,83.5 ,83.77 ,0.200 ,0.040 ,5.00 ,1.00 ,1.00 ,ScN,4.47 ,147.40 ,2094.25 ,MMB;R19
G028.842+00.493,18 42 12.54,-03 24 51.1,79.3 ,89.7 ,83.2 ,3.98 ,,,4.39 ,0.39 ,1.00 ,ScN,4.80 ,153.80 ,76.70 ,MMB
G028.848-00.228,18 44 47.46,-03 44 17.2,99.8 ,103.6 ,102.8 ,2.35 ,,,5.07 ,0.91 ,0.30 ,ScN,4.44 ,146.60 ,60.41 ,MMB
G028.861+00.065,18 43 46.24,-03 35 33.4,104.7 ,105.5 ,105.2 ,0.77 ,0.201 ,0.019 ,4.98 ,0.47 ,1.00 ,ScF,4.49 ,147.61 ,19.10 ,MMB;R19
G029.281-00.330,18 45 56.85,-03 23 56.4,91.6 ,93.1 ,92.4 ,1.86 ,,,4.62 ,0.46 ,0.66 ,ScN,4.70 ,151.26 ,39.70 ,Y19
G029.320-00.162,18 45 25.16,-03 17 16.9,40.4 ,50.3 ,48.9 ,8.50 ,,,10.61 ,0.36 ,0.57 ,SgF,5.31 ,78.04 ,956.86 ,MMB
G029.603-00.625,18 47 35.41,-03 14 50.1,80.2 ,82.4 ,81.5 ,2.04 ,,,4.37 ,0.50 ,1.00 ,ScN,4.86 ,153.61 ,38.96 ,MMB
G029.863-00.044,18 45 59.57,-02 45 04.4,98.8 ,105.2 ,101.4 ,79.98 ,0.221 ,0.030 ,4.52 ,0.61 ,1.00 ,ScF,4.79 ,151.99 ,1634.02 ,MMB;R19
G029.955-00.016,18 46 03.74,-02 39 22.2,93.4 ,106.4 ,96.0 ,238.15 ,0.207 ,0.019 ,4.83 ,0.44 ,1.00 ,ScF,4.64 ,148.69 ,5555.78 ,MMB;R19
G029.978-00.047,18 46 12.96,-02 39 01.4,96.5 ,106.2 ,103.0 ,37.26 ,,,7.10 ,0.79 ,0.56 ,ScF,4.07 ,119.41 ,1878.28 ,MMB
G029.993-00.282,18 47 04.82,-02 44 39.8,102.9 ,103.8 ,103.0 ,2.60 ,,,4.70 ,0.40 ,0.25 ,ScN,4.71 ,150.06 ,57.43 ,MMB
G030.010-00.273,18 47 04.71,-02 43 31.2,105.9 ,106.3 ,106.1 ,2.24 ,,,7.11 ,0.89 ,0.64 ,ScF,4.08 ,119.27 ,113.24 ,MMB
G030.198-00.169,18 47 03.04,-02 30 36.4,100.4 ,111.1 ,108.6 ,35.50 ,0.212 ,0.010 ,4.72 ,0.22 ,1.00 ,ScN,4.71 ,149.75 ,790.88 ,MMB;R19
G030.225-00.180,18 47 08.30,-02 29 28.9,109.8 ,115.0 ,113.4 ,14.20 ,0.284 ,0.032 ,3.52 ,0.40 ,1.00 ,ScN,5.41 ,160.87 ,175.94 ,MMB;R19
G030.317+00.070,18 46 25.03,-02 17 41.0,30.4 ,51.3 ,36.5 ,14.70 ,,,1.64 ,0.15 ,0.58 ,SgN,6.78 ,172.99 ,39.54 ,MMB
G030.370+00.482,18 45 02.72,-02 03 33.7,12.2 ,19.7 ,19.5 ,1.92 ,,,12.34 ,0.28 ,0.84 ,Per,6.72 ,68.19 ,292.37 ,MMB
G030.400-00.296,18 47 52.31,-02 23 16.0,96.5 ,106.0 ,98.3 ,5.44 ,,,6.11 ,1.45 ,0.43 ,ScF,4.23 ,132.97 ,203.09 ,MMB
G030.419-00.232,18 47 40.76,-02 20 30.1,102.1 ,111.3 ,103.0 ,26.55 ,0.253 ,0.021 ,3.95 ,0.33 ,1.00 ,ScN,5.15 ,157.14 ,414.25 ,MMB;R19
G030.423+00.466,18 45 12.08,-02 01 13.6,5.1 ,9.1 ,8.0 ,1.98 ,,,12.37 ,0.30 ,0.77 ,Per,6.75 ,68.11 ,302.97 ,MMB
G030.542+00.011,18 47 02.26,-02 07 17.7,51.7 ,54.8 ,53.2 ,0.95 ,,,10.41 ,0.35 ,0.83 ,SgF,5.35 ,81.23 ,102.95 ,MMB
G030.580-00.140,18 47 39.20,-02 09 19.0,115.2 ,116.2 ,115.5 ,0.44 ,,,6.65 ,1.68 ,0.64 ,ScF,4.16 ,125.63 ,19.46 ,MMB
G030.589-00.043,18 47 18.86,-02 06 17.2,36.5 ,49.0 ,43.1 ,7.10 ,,,10.39 ,0.34 ,0.74 ,SgF,5.35 ,81.46 ,766.46 ,MMB
G030.703-00.068,18 47 36.82,-02 00 53.8,85.4 ,92.8 ,88.2 ,131.40 ,0.153 ,0.020 ,6.54 ,0.85 ,1.00 ,ScF,4.19 ,127.11 ,5620.19 ,MMB;R19
G030.760-00.052,18 47 39.78,-01 57 23.4,85.8 ,94.9 ,91.7 ,60.22 ,0.326 ,0.055 ,3.07 ,0.52 ,1.00 ,ScN,5.73 ,164.10 ,567.57 ,MMB;R19
G030.771-00.804,18 50 21.55,-02 17 24.0,73.7 ,76.7 ,74.4 ,10.10 ,,,3.69 ,0.39 ,1.00 ,ScN,5.33 ,159.24 ,137.52 ,MMB
G030.774+00.078,18 47 13.39,-01 53 04.1,98.2 ,99.4 ,98.4 ,0.79 ,,,4.92 ,0.62 ,0.34 ,ScN,4.66 ,147.31 ,19.12 ,MMB
G030.780+00.230,18 46 41.52,-01 48 37.1,47.4 ,49.3 ,49.0 ,57.02 ,,,10.51 ,0.44 ,0.58 ,SgF,5.45 ,80.71 ,6298.43 ,MMB
G030.788+00.204,18 46 48.09,-01 48 53.9,74.2 ,89.9 ,84.5 ,22.02 ,0.140 ,0.032 ,7.14 ,1.63 ,1.00 ,ScN,4.17 ,118.89 ,1122.57 ,MMB;R19
G030.818+00.273,18 46 36.60,-01 45 22.7,100.0 ,110.4 ,104.8 ,2.90 ,,,7.00 ,0.74 ,0.61 ,ScF,4.18 ,120.81 ,142.10 ,MMB
G030.818-00.057,18 47 46.97,-01 54 26.4,99.3 ,110.2 ,108.3 ,9.52 ,0.321 ,0.037 ,3.12 ,0.36 ,1.00 ,ScF,5.70 ,163.71 ,92.67 ,MMB;R19
G030.822-00.053,18 47 46.53,-01 54 07.4,90.7 ,96.1 ,93.1 ,9.16 ,,,4.89 ,0.69 ,0.40 ,ScN,4.68 ,147.62 ,219.03 ,MMB
G030.851+00.123,18 47 12.26,-01 47 46.6,27.3 ,37.7 ,29.0 ,1.47 ,,,12.38 ,0.40 ,0.30 ,Per,6.82 ,68.68 ,225.30 ,MMB
G030.898+00.161,18 47 09.13,-01 44 11.1,98.4 ,111.4 ,101.8 ,76.98 ,,,7.11 ,0.73 ,0.65 ,ScF,4.19 ,119.30 ,3891.50 ,MMB
G030.960+00.086,18 47 32.00,-01 42 57.6,35.8 ,40.5 ,39.8 ,1.60 ,,,10.35 ,0.35 ,0.69 ,SgF,5.37 ,82.24 ,171.40 ,MMB
G030.972-00.142,18 48 22.07,-01 48 30.3,73.7 ,80.5 ,77.9 ,25.82 ,0.294 ,0.022 ,3.40 ,0.25 ,1.00 ,ScN,5.52 ,161.52 ,298.48 ,MMB;R19
G030.973+00.562,18 45 51.69,-01 29 13.3,19.6 ,20.5 ,19.9 ,0.95 ,,,12.27 ,0.33 ,0.84 ,Per,6.74 ,69.42 ,143.03 ,MMB
G030.980+00.216,18 47 06.47,-01 38 20.0,107.4 ,111.5 ,111.2 ,2.38 ,,,7.01 ,0.75 ,0.73 ,ScF,4.20 ,120.67 ,116.95 ,MMB
G031.047+00.356,18 46 43.86,-01 30 54.2,73.7 ,84.2 ,80.9 ,4.40 ,,,4.96 ,0.74 ,0.89 ,ScN,4.66 ,146.74 ,108.25 ,MMB
G031.059+00.093,18 47 41.35,-01 37 26.2,14.8 ,20.5 ,16.5 ,23.83 ,,,1.96 ,0.32 ,0.60 ,SgN,6.55 ,171.12 ,91.55 ,MMB
G031.076+00.457,18 46 25.44,-01 26 33.5,25.1 ,27.2 ,26.8 ,1.15 ,,,12.19 ,0.37 ,0.87 ,Per,6.70 ,70.00 ,170.89 ,MMB
G031.122+00.063,18 47 54.68,-01 34 56.9,47.3 ,48.4 ,48.1 ,2.85 ,,,2.18 ,0.38 ,0.04 ,SgN,6.38 ,169.83 ,13.54 ,MMB
G031.158+00.046,18 48 02.40,-01 33 26.8,40.5 ,43.6 ,41.2 ,4.35 ,,,10.31 ,0.34 ,0.78 ,SgF,5.38 ,82.81 ,462.39 ,MMB
G031.182-00.148,18 48 46.41,-01 37 28.1,43.2 ,52.3 ,46.3 ,3.07 ,,,10.21 ,0.29 ,0.66 ,SgF,5.32 ,83.69 ,320.03 ,MMB
G031.221+00.020(Left),18 48 14.70,-01 30 49.1,79.6 ,80.3 ,80.1 ,0.41 ,,,4.97 ,0.78 ,0.86 ,ScN,4.67 ,146.55 ,10.13 ,Y19
G031.253+00.003(Left),18 48 21.93,-01 29 36.0,36.7 ,42.0 ,37.4 ,0.50 ,,,10.27 ,0.33 ,0.58 ,SgF,5.37 ,83.26 ,52.74 ,Y19
G031.281+00.061,18 48 12.43,-01 26 30.1,102.0 ,114.1 ,110.4 ,131.40 ,0.210 ,0.029 ,4.76 ,0.66 ,1.00 ,ScN,4.77 ,148.81 ,2977.21 ,MMB;R19
G031.412+00.307,18 47 34.29,-01 12 45.6,89.9 ,106.8 ,95.8 ,22.28 ,0.267 ,0.029 ,3.75 ,0.41 ,1.00 ,ScN,5.32 ,158.45 ,313.31 ,MMB;R19
G031.581+00.077,18 48 41.94,-01 10 02.5,91.5 ,100.2 ,98.9 ,9.60 ,0.183 ,0.032 ,5.46 ,0.96 ,1.00 ,ScF,4.52 ,140.74 ,286.19 ,MMB;R19
G031.594-00.192,18 49 40.89,-01 16 43.1,46.7 ,48.5 ,48.2 ,1.84 ,,,10.13 ,0.30 ,0.52 ,SgF,5.33 ,84.85 ,188.82 ,MMB
G032.045+00.059,18 49 36.56,-00 45 45.9,91.8 ,102.3 ,92.9 ,163.30 ,0.198 ,0.015 ,5.05 ,0.38 ,1.00 ,ScN,4.71 ,145.30 ,4164.56 ,MMB;R19
G032.082+00.078,18 49 36.60,-00 43 16.4,90.6 ,103.8 ,97.7 ,4.61 ,,,6.81 ,0.71 ,0.52 ,ScF,4.33 ,123.34 ,213.79 ,MMB
G032.140+00.130,18 49 32.50,-00 38 09.0,92.3 ,93.2 ,93.0 ,0.03 ,,,5.12 ,0.48 ,0.58 ,ScN,4.69 ,144.47 ,0.79 ,O14
G032.516+00.323,18 49 31.74,-00 13 20.8,52.2 ,53.0 ,52.4 ,2.06 ,,,10.23 ,0.70 ,0.41 ,SgF,5.52 ,85.05 ,215.58 ,MMB
G032.744-00.075,18 51 21.87,-00 12 05.0,24.5 ,44.3 ,38.5 ,59.63 ,0.126 ,0.016 ,7.94 ,1.01 ,1.00 ,SgF,4.54 ,108.92 ,3759.29 ,MMB;R19
G032.802+00.193,18 50 30.98,-00 01 39.0,26.2 ,28.1 ,27.5 ,1.04 ,,,12.00 ,0.33 ,0.59 ,Per,6.78 ,73.41 ,149.76 ,MMB
G032.820-00.080,18 51 32.00,-00 07 51.0,58.4 ,60.3 ,59.5 ,0.05 ,,,9.97 ,0.34 ,0.81 ,SgF,5.41 ,87.58 ,4.97 ,O14
G032.825-00.328,18 52 24.69,-00 14 39.7,81.5 ,84.2 ,82.3 ,1.65 ,,,4.89 ,0.59 ,1.00 ,ScN,4.83 ,146.74 ,39.45 ,MMB
G032.914-00.096,18 51 44.69,-00 03 35.5,103.2 ,104.2 ,103.6 ,1.00 ,,,6.85 ,0.58 ,0.69 ,ScF,4.43 ,122.81 ,46.92 ,MMB
G032.963-00.340,18 52 42.35,-00 07 39.1,44.4 ,50.0 ,48.7 ,0.83 ,,,2.38 ,0.23 ,0.47 ,SgN,6.29 ,168.12 ,4.70 ,MMB
G032.992+00.034,18 51 25.58,+00 04 08.3,82.9 ,94.7 ,91.9 ,18.18 ,,,6.85 ,0.57 ,0.57 ,ScF,4.44 ,122.81 ,853.05 ,MMB
G033.090+00.060,18 51 30.00,+00 10 41.0,77.9 ,84.9 ,78.3 ,0.14 ,,,5.23 ,0.64 ,0.78 ,ScN,4.73 ,142.85 ,3.83 ,O14
G033.093-00.073,18 51 59.58,+00 06 35.5,94.4 ,106.5 ,103.9 ,19.90 ,0.134 ,0.016 ,7.46 ,0.89 ,1.00 ,ScF,4.49 ,115.01 ,1107.47 ,MMB;R19
G033.133-00.092,18 52 07.82,+00 08 12.8,68.7 ,81.9 ,73.2 ,16.93 ,,,5.22 ,0.64 ,0.77 ,AqS,4.73 ,142.95 ,461.32 ,MMB
G033.229-00.018,18 52 02.71,+00 15 20.6,92.1 ,98.2 ,92.4 ,0.48 ,,,6.82 ,0.56 ,0.65 ,ScF,4.47 ,123.20 ,22.33 ,Y19
G033.317-00.360,18 53 25.30,+00 10 43.9,25.7 ,31.5 ,31.2 ,1.62 ,,,2.23 ,0.25 ,1.00 ,SgN,6.40 ,168.97 ,8.06 ,MMB
G033.393+00.010,18 52 14.62,+00 24 52.9,96.3 ,107.7 ,105.3 ,23.71 ,0.113 ,0.029 ,8.85 ,2.27 ,1.00 ,ScF,4.93 ,98.88 ,1857.03 ,MMB;R19
G033.425-00.315,18 53 27.46,+00 17 41.7,45.3 ,46.4 ,46.0 ,0.55 ,,,2.44 ,0.16 ,0.52 ,SgN,6.26 ,167.60 ,3.27 ,Y19
G033.486+00.040,18 52 18.39,+00 30 40.2,101.8 ,123.9 ,122.8 ,3.93 ,,,7.11 ,1.00 ,1.00 ,ScF,4.51 ,119.51 ,198.67 ,MMB
G033.634-00.021,18 52 47.56,+00 36 54.2,102.7 ,104.2 ,103.6 ,0.84 ,,,5.22 ,0.46 ,0.17 ,ScN,4.78 ,142.76 ,22.89 ,MMB
G033.641-00.228,18 53 32.56,+00 31 39.3,56.9 ,64.2 ,59.6 ,155.00 ,0.131 ,0.020 ,7.63 ,1.17 ,1.00 ,SgF,4.59 ,113.04 ,9023.62 ,MMB;R19
G033.725-00.120,18 53 18.78,+00 39 05.0,52.8 ,60.8 ,53.4 ,3.28 ,,,9.77 ,0.37 ,0.83 ,SgF,5.42 ,90.26 ,313.09 ,MMB
G033.852+00.018,18 53 03.09,+00 49 36.5,60.5 ,65.0 ,64.1 ,3.38 ,,,9.69 ,0.38 ,0.64 ,SgF,5.40 ,91.09 ,317.37 ,MMB
G033.980-00.019,18 53 25.02,+00 55 26.0,58.6 ,65.9 ,58.9 ,5.43 ,,,9.68 ,0.39 ,0.78 ,SgF,5.41 ,91.30 ,508.80 ,MMB
G034.096+00.018,18 53 29.94,+01 02 39.4,54.6 ,61.6 ,56.0 ,5.56 ,,,9.70 ,0.39 ,0.85 ,SgF,5.44 ,91.24 ,523.14 ,MMB
G034.190-00.590,18 55 51.00,+00 51 18.0,57.6 ,63.1 ,61.8 ,0.22 ,,,4.33 ,1.51 ,0.46 ,AqS,5.18 ,151.96 ,4.12 ,O14
G034.244+00.133,18 53 21.44,+01 13 44.4,54.4 ,63.5 ,55.3 ,7.31 ,,,2.49 ,0.39 ,0.05 ,SgN,6.25 ,167.05 ,45.32 ,MMB
G034.257+00.153,18 53 18.63,+01 14 57.4,55.9 ,62.2 ,57.6 ,26.27 ,,,9.75 ,0.37 ,0.91 ,SgF,5.49 ,90.95 ,2497.29 ,MMB
G034.267-00.210,18 54 37.25,+01 05 33.7,48.1 ,55.1 ,54.6 ,8.14 ,,,2.92 ,0.10 ,0.06 ,...,5.97 ,164.01 ,69.40 ,MMB
G034.396+00.222,18 53 19.08,+01 24 13.8,55.2 ,63.4 ,55.7 ,11.00 ,,,9.78 ,0.37 ,0.93 ,SgF,5.53 ,90.83 ,1052.13 ,MMB
G034.710-00.590,18 56 48.00,+01 18 46.0,77.8 ,80.0 ,78.3 ,0.01 ,,,5.05 ,0.42 ,0.48 ,AqS,4.93 ,144.28 ,0.26 ,O14
G034.757+00.025,18 54 40.74,+01 38 06.4,74.8 ,77.3 ,76.5 ,1.88 ,,,5.09 ,0.51 ,0.85 ,AqS,4.92 ,143.82 ,48.71 ,MMB
G034.791-01.387,18 59 45.98,+01 01 19.0,43.1 ,49.6 ,47.0 ,24.49 ,0.381 ,0.020 ,2.62 ,0.14 ,1.00 ,SgN,6.18 ,166.01 ,168.11 ,MMB;R19
G034.820+00.350,18 53 37.80,+01 50 13.0,59.3 ,60.0 ,59.7 ,0.71 ,,,9.78 ,0.50 ,0.47 ,SgF,5.59 ,91.24 ,67.91 ,MMB
G035.025+00.350,18 54 00.66,+02 01 19.2,41.1 ,47.0 ,44.4 ,24.80 ,0.430 ,0.040 ,2.33 ,0.22 ,1.00 ,SgN,6.38 ,167.91 ,134.64 ,MMB;R19
G035.132-00.744,18 58 06.14,+01 37 07.5,26.5 ,39.1 ,35.4 ,84.28 ,,,2.35 ,0.25 ,1.00 ,SgN,6.37 ,167.75 ,465.44 ,MMB
G035.149+00.809,18 52 36.09,+02 20 31.6,71.7 ,72.5 ,72.0 ,0.68 ,,,4.58 ,1.54 ,0.50 ,AqS,5.13 ,149.10 ,14.26 ,Y19
G035.197-00.743,18 58 13.05,+01 40 35.7,28.0 ,29.0 ,28.5 ,174.00 ,0.456 ,0.045 ,2.19 ,0.22 ,1.00 ,SgN,6.48 ,168.77 ,834.52 ,MMB;R19
G035.197-00.743n,18 58 12.95,+01 40 37.5,26.1 ,37.0 ,29.9 ,57.97 ,,,2.23 ,0.26 ,0.91 ,SgN,6.46 ,168.52 ,288.28 ,MMB
G035.200-01.736,19 01 45.54,+01 13 32.6,39.4 ,47.0 ,42.5 ,965.20 ,0.412 ,0.014 ,2.43 ,0.08 ,1.00 ,SgN,6.32 ,167.20 ,5699.41 ,MMB;R19
G035.225-00.360,18 56 54.24,+01 52 35.7,59.1 ,60.0 ,59.7 ,0.62 ,,,4.61 ,0.75 ,0.55 ,AqS,5.13 ,148.76 ,13.18 ,Y19
G035.247-00.237,18 56 30.39,+01 57 08.9,72.0 ,73.4 ,72.4 ,1.68 ,,,4.86 ,0.61 ,0.79 ,AqS,5.03 ,146.15 ,39.68 ,MMB
G035.397+00.025,18 55 50.78,+02 12 19.1,88.9 ,89.5 ,89.0 ,1.48 ,,,5.14 ,0.44 ,0.61 ,AqS,4.95 ,143.06 ,39.10 ,MMB
G035.460+00.130,18 55 34.00,+02 19 11.0,73.2 ,74.4 ,73.9 ,0.02 ,,,5.04 ,0.49 ,0.78 ,AqS,4.99 ,144.14 ,0.51 ,O14
G035.570-00.030,18 56 23.00,+02 20 28.0,127.0 ,127.6 ,127.4 ,0.02 ,,,6.64 ,1.37 ,1.00 ,...,4.74 ,125.44 ,0.88 ,O14
G035.588+00.060,18 56 04.22,+02 23 28.3,43.9 ,52.2 ,45.2 ,0.71 ,,,9.61 ,0.46 ,0.60 ,SgF,5.60 ,93.43 ,65.57 ,MMB
G035.793-00.175,18 57 16.89,+02 27 58.1,56.0 ,64.8 ,60.8 ,23.11 ,0.113 ,0.013 ,8.85 ,1.02 ,1.00 ,SgF,5.27 ,100.63 ,1810.03 ,MMB;R19
G036.020-00.200,18 57 45.80,+02 39 15.0,92.4 ,93.5 ,93.0 ,0.16 ,,,4.68 ,0.55 ,0.56 ,AqS,5.16 ,147.77 ,3.50 ,P07
G036.115+00.552,18 55 16.79,+03 05 05.4,69.6 ,84.8 ,73.0 ,29.25 ,0.246 ,0.056 ,4.07 ,0.93 ,1.00 ,AqS,5.42 ,153.74 ,484.52 ,MMB;R19
G036.420-00.160,18 58 23.00,+03 02 11.0,71.4 ,72.3 ,72.0 ,0.03 ,,,4.36 ,0.65 ,0.57 ,AqS,5.31 ,150.85 ,0.57 ,O14
G036.634-00.203,18 58 55.24,+03 12 04.7,77.2 ,78.8 ,77.4 ,1.03 ,,,4.44 ,0.65 ,0.90 ,AqS,5.30 ,149.99 ,20.31 ,MMB
G036.700+00.090,18 57 59.30,+03 24 05.0,52.2 ,63.2 ,54.7 ,7.00 ,,,9.39 ,0.49 ,0.61 ,SgF,5.65 ,96.32 ,617.20 ,P07
G036.705+00.096,18 57 59.12,+03 24 06.1,52.0 ,63.0 ,53.1 ,7.14 ,,,9.41 ,0.50 ,0.58 ,SgF,5.66 ,96.15 ,632.23 ,MMB
G036.839-00.022,18 58 39.21,+03 28 00.9,53.1 ,64.3 ,61.7 ,2.55 ,,,9.24 ,0.45 ,0.60 ,SgF,5.59 ,97.76 ,217.71 ,MMB
G036.900-00.410,19 00 08.60,+03 20 35.0,83.1 ,85.1 ,84.7 ,0.45 ,,,4.42 ,0.60 ,1.00 ,AqS,5.32 ,150.10 ,8.79 ,P07
G036.918+00.483,18 56 59.79,+03 46 03.6,-36.4 ,-35.5 ,-35.9 ,1.21 ,,,14.10 ,0.43 ,1.00 ,Out,9.03 ,429.76 ,240.56 ,MMB
G037.030-00.038,18 59 03.64,+03 37 45.1,78.0 ,79.5 ,78.5 ,9.56 ,,,4.48 ,0.61 ,1.00 ,AqS,5.31 ,149.46 ,191.87 ,MMB
G037.043-00.035,18 59 04.41,+03 38 32.8,79.0 ,85.9 ,80.2 ,8.14 ,,,4.50 ,0.60 ,1.00 ,AqS,5.30 ,149.26 ,164.84 ,MMB
G037.190-00.410,18 00 43.00,+03 36 24.0,29.4 ,30.1 ,29.7 ,0.07 ,,,2.25 ,0.24 ,0.83 ,SgN,6.50 ,167.93 ,0.35 ,O14
G037.340-00.060,18 59 43.00,+03 53 39.0,51.3 ,52.6 ,52.1 ,0.02 ,,,9.14 ,0.52 ,0.65 ,SgF,5.61 ,99.05 ,1.67 ,O14
G037.380-00.090,18 59 52.30,+03 55 12.0,67.5 ,70.9 ,70.6 ,0.19 ,,,4.35 ,0.62 ,0.80 ,AqS,5.39 ,150.63 ,3.60 ,P07
G037.430+01.518,18 54 14.23,+04 41 41.1,40.2 ,52.7 ,41.2 ,336.10 ,0.532 ,0.021 ,1.88 ,0.07 ,1.00 ,SgN,6.75 ,170.26 ,1187.91 ,MMB;R19
G037.479-00.105,19 00 07.14,+03 59 53.1,53.8 ,63.7 ,54.7 ,10.02 ,0.088 ,0.030 ,11.36 ,3.87 ,1.00 ,SgF,6.97 ,82.87 ,1293.08 ,MMB;R19
G037.546-00.112,19 00 16.06,+04 03 16.1,49.3 ,52.8 ,50.0 ,5.01 ,,,9.20 ,0.47 ,0.73 ,SgF,5.67 ,98.68 ,424.05 ,MMB
G037.554+00.201,18 59 09.99,+04 12 15.5,78.4 ,91.7 ,83.8 ,14.71 ,,,4.30 ,0.54 ,1.00 ,AqS,5.42 ,151.07 ,271.99 ,MMB
G037.598+00.425,18 58 26.80,+04 20 45.5,84.8 ,94.6 ,87.0 ,19.77 ,,,4.46 ,0.55 ,1.00 ,AqS,5.36 ,149.48 ,393.26 ,MMB
G037.735-00.112,19 00 36.84,+04 13 20.0,50.0 ,51.0 ,50.3 ,1.02 ,,,9.15 ,0.49 ,0.73 ,SgF,5.67 ,99.27 ,85.40 ,MMB
G037.753-00.189,19 00 55.42,+04 12 12.6,54.4 ,65.4 ,54.8 ,1.71 ,,,9.07 ,0.45 ,0.76 ,SgF,5.64 ,100.00 ,140.67 ,MMB
G037.767-00.214,19 01 02.27,+04 12 16.6,68.9 ,69.2 ,69.0 ,0.50 ,,,4.29 ,0.58 ,0.76 ,AqS,5.44 ,151.10 ,9.20 ,MMB
G037.860-00.600,19 02 36.00,+04 07 03.0,49.3 ,54.2 ,51.4 ,0.19 ,,,2.43 ,0.15 ,0.27 ,SgN,6.41 ,166.54 ,1.12 ,O14
G038.037-00.300,19 01 50.47,+04 24 18.9,54.7 ,67.1 ,58.2 ,10.45 ,0.095 ,0.022 ,10.53 ,2.44 ,1.00 ,SgF,6.49 ,88.73 ,1158.71 ,MMB;R19
G038.080-00.270,19 01 48.40,+04 27 25.0,66.7 ,67.8 ,67.5 ,0.59 ,,,4.26 ,0.57 ,0.72 ,AqS,5.47 ,151.29 ,10.71 ,P07
G038.119-00.229,19 01 44.15,+04 30 37.4,67.2 ,80.1 ,70.3 ,2.65 ,0.242 ,0.035 ,4.13 ,0.60 ,1.00 ,AqS,5.52 ,152.52 ,45.20 ,MMB;R19
G038.203-00.067,19 01 18.73,+04 39 34.3,77.8 ,85.3 ,84.3 ,10.13 ,,,4.45 ,0.55 ,1.00 ,AqS,5.41 ,149.40 ,200.60 ,MMB
G038.255-00.200,19 01 52.96,+04 38 39.5,65.4 ,73.3 ,70.2 ,0.98 ,,,4.27 ,0.55 ,0.80 ,AqS,5.48 ,151.14 ,17.87 ,MMB
G038.258-00.074,19 01 26.23,+04 42 17.3,6.0 ,15.9 ,15.4 ,8.01 ,,,2.07 ,0.24 ,0.53 ,SgN,6.65 ,168.89 ,34.32 ,MMB
G038.560+00.150,19 01 10.30,+05 04 26.0,23.1 ,32.2 ,31.5 ,0.18 ,,,1.91 ,0.08 ,0.52 ,SgN,6.76 ,169.86 ,0.66 ,P07
G038.565+00.538,18 59 49.13,+05 15 28.9,-30.0 ,-27.2 ,-28.8 ,1.50 ,,,14.03 ,0.46 ,1.00 ,Out,9.19 ,432.13 ,295.26 ,MMB
G038.598-00.212,19 02 33.46,+04 56 36.4,62.3 ,69.3 ,62.4 ,0.56 ,,,8.81 ,0.44 ,0.52 ,SgF,5.64 ,102.96 ,43.47 ,MMB
G038.653+00.088,19 01 35.24,+05 07 47.4,-31.6 ,-28.5 ,-31.4 ,1.63 ,,,13.91 ,0.41 ,1.00 ,Out,9.10 ,432.66 ,315.39 ,MMB
G038.916-00.353,19 03 38.66,+05 09 42.5,30.9 ,33.9 ,32.0 ,2.78 ,,,1.90 ,0.07 ,0.63 ,SgN,6.78 ,169.86 ,10.04 ,MMB
G039.100+00.491,19 00 58.04,+05 42 43.9,12.1 ,30.2 ,15.9 ,22.57 ,,,2.32 ,0.40 ,0.35 ,SgN,6.52 ,167.02 ,121.48 ,MMB
G039.388-00.141,19 03 45.31,+05 40 42.7,58.7 ,69.5 ,60.4 ,1.34 ,,,8.71 ,0.49 ,0.53 ,SgF,5.71 ,104.39 ,101.66 ,MMB
G039.540-00.380,19 04 53.50,+05 41 59.0,47.4 ,49.4 ,47.8 ,0.20 ,,,8.59 ,0.48 ,0.72 ,SgF,5.68 ,105.59 ,14.76 ,P07
G039.990-00.640,19 06 40.00,+05 59 01.0,71.5 ,72.1 ,72.0 ,0.02 ,,,3.91 ,0.49 ,0.80 ,AqS,5.73 ,154.01 ,0.31 ,O14
G040.282-00.219,19 05 41.22,+06 26 12.7,64.8 ,84.6 ,74.0 ,22.83 ,0.297 ,0.019 ,3.37 ,0.22 ,1.00 ,AqS,5.99 ,158.67 ,259.28 ,MMB;R19
G040.425+00.700,19 02 39.62,+06 59 09.0,3.3 ,17.0 ,15.6 ,22.28 ,0.078 ,0.013 ,12.82 ,2.14 ,1.00 ,Per,8.47 ,79.04 ,3661.77 ,MMB;R19
G040.597-00.719,19 08 03.29,+06 29 12.9,72.2 ,76.6 ,72.7 ,0.85 ,,,3.42 ,0.24 ,0.60 ,AqS,5.98 ,158.16 ,9.94 ,MMB
G040.622-00.138,19 06 01.63,+06 46 36.2,29.3 ,37.0 ,31.2 ,12.57 ,0.080 ,0.021 ,12.50 ,3.28 ,1.00 ,Per,8.25 ,80.67 ,1964.06 ,MMB;R19
G040.934-00.041,19 06 15.38,+07 05 54.5,36.4 ,41.5 ,36.7 ,2.60 ,,,2.73 ,0.66 ,0.65 ,SgN,6.34 ,163.63 ,19.38 ,MMB
G041.050-00.240,19 07 12.00,+07 06 25.0,65.0 ,65.7 ,65.5 ,0.12 ,,,8.13 ,0.54 ,0.85 ,SgF,5.71 ,110.71 ,7.93 ,O14
G041.075-00.125,19 06 49.05,+07 11 06.6,57.2 ,57.8 ,57.6 ,0.80 ,,,7.94 ,0.52 ,0.61 ,SgF,5.65 ,112.53 ,50.43 ,MMB
G041.121-00.107,19 06 50.25,+07 14 01.5,35.5 ,37.4 ,36.5 ,0.84 ,,,2.73 ,0.59 ,0.62 ,SgN,6.35 ,163.58 ,6.26 ,MMB
G041.123-00.220,19 07 14.86,+07 11 00.7,55.3 ,64.2 ,63.5 ,2.60 ,,,8.14 ,0.55 ,0.86 ,SgF,5.72 ,110.66 ,172.27 ,MMB
G041.156-00.201,19 07 14.37,+07 13 18.1,55.8 ,63.8 ,61.8 ,1.66 ,0.125 ,0.018 ,8.00 ,1.15 ,1.00 ,SgF,5.68 ,112.00 ,106.24 ,MMB;R19
G041.226-00.197,19 07 21.38,+07 17 08.2,54.6 ,63.4 ,55.5 ,5.58 ,0.113 ,0.022 ,8.85 ,1.72 ,1.00 ,SgF,6.02 ,104.37 ,437.04 ,MMB;R19
G041.270+00.370,19 05 24.60,+07 35 02.0,19.4 ,20.6 ,20.3 ,0.26 ,,,11.10 ,0.33 ,0.64 ,Per,7.32 ,88.49 ,32.03 ,P07
G041.348-00.136,19 07 21.84,+07 25 17.3,6.7 ,14.8 ,11.8 ,16.06 ,,,10.97 ,0.38 ,0.65 ,Per,7.25 ,89.33 ,1932.67 ,MMB
G041.580+00.040,19 07 09.40,+07 42 19.0,10.4 ,12.3 ,11.9 ,0.50 ,,,10.96 ,0.37 ,0.99 ,Per,7.27 ,89.62 ,60.06 ,P07
G041.870-00.100,19 08 10.80,+07 54 04.0,15.5 ,23.7 ,15.8 ,0.22 ,,,10.98 ,0.40 ,0.66 ,Per,7.33 ,89.79 ,26.52 ,P07
G042.034+00.190,19 07 28.19,+08 10 53.5,7.0 ,17.8 ,12.9 ,23.87 ,0.071 ,0.012 ,14.08 ,2.38 ,1.00 ,Per,9.71 ,76.24 ,4732.14 ,MMB;R19
G042.130+00.520,19 06 28.90,+08 25 10.0,-33.6 ,-32.9 ,-33.4 ,0.86 ,,,13.51 ,0.44 ,1.00 ,Out,9.25 ,438.35 ,156.97 ,MMB
G042.304-00.299,19 09 43.59,+08 11 41.4,26.2 ,30.7 ,28.2 ,5.92 ,,,2.99 ,0.72 ,1.00 ,SgN,6.27 ,161.28 ,52.93 ,MMB
G042.435-00.260,19 09 49.86,+08 19 45.4,65.8 ,68.8 ,66.8 ,2.00 ,,,7.70 ,0.52 ,0.84 ,SgF,5.75 ,115.40 ,118.58 ,MMB
G042.698-00.147,19 09 55.07,+08 36 53.5,-47.1 ,-39.1 ,-42.9 ,3.30 ,,,15.74 ,1.65 ,0.87 ,...,11.21 ,72.24 ,817.57 ,MMB
G043.038-00.453,19 11 38.98,+08 46 30.7,54.3 ,63.9 ,54.9 ,6.95 ,0.130 ,0.019 ,7.69 ,1.12 ,1.00 ,SgF,5.83 ,115.73 ,411.00 ,MMB;R19
G043.074-00.077,19 10 22.05,+08 58 51.5,9.8 ,11.2 ,10.3 ,8.83 ,,,10.90 ,0.40 ,0.99 ,Per,7.45 ,91.45 ,1049.09 ,MMB
G043.089-00.011,19 10 09.53,+09 01 26.8,8.8 ,9.3 ,9.1 ,0.33 ,,,10.87 ,0.41 ,0.99 ,Per,7.43 ,91.63 ,38.99 ,Y19
G043.100+00.040,19 10 00.00,+09 03 58.0,8.8 ,10.1 ,9.2 ,0.02 ,,,10.84 ,0.41 ,0.99 ,Per,7.41 ,91.82 ,2.35 ,O14
G043.149+00.013,19 10 11.05,+09 05 20.5,12.8 ,14.4 ,13.0 ,13.42 ,,,10.81 ,0.40 ,0.99 ,Per,7.40 ,92.04 ,1568.21 ,MMB
G043.165+00.013,19 10 12.88,+09 06 12.2,6.2 ,22.5 ,9.3 ,31.34 ,0.090 ,0.007 ,11.11 ,0.86 ,1.00 ,Per,7.60 ,90.35 ,3868.36 ,MMB;R19
G043.167-00.004,19 10 16.72,+09 05 51.3,-1.4 ,-0.5 ,-1.2 ,2.59 ,,,10.96 ,0.50 ,0.98 ,Per,7.50 ,91.19 ,311.11 ,MMB
G043.171+00.005,19 10 15.36,+09 06 15.5,18.0 ,22.6 ,18.9 ,18.32 ,,,10.74 ,0.40 ,1.00 ,Per,7.35 ,92.47 ,2113.17 ,MMB
G043.175-00.015,19 10 20.07,+09 05 55.9,12.3 ,12.7 ,12.6 ,1.19 ,,,10.84 ,0.40 ,0.99 ,Per,7.42 ,91.89 ,139.83 ,MMB
G043.180-00.518,19 12 09.02,+08 52 14.3,55.6 ,65.6 ,58.9 ,2.21 ,,,7.50 ,0.47 ,0.90 ,SgF,5.79 ,117.58 ,124.31 ,MMB
G043.530+00.010,19 10 53.00,+09 25 44.0,51.6 ,52.9 ,52.3 ,0.09 ,,,3.61 ,0.75 ,0.51 ,SgN,6.07 ,155.80 ,1.17 ,O14
G043.795-00.127,19 11 53.99,+09 35 50.6,39.4 ,44.1 ,39.7 ,46.47 ,0.166 ,0.010 ,6.02 ,0.36 ,1.00 ,SgF,5.64 ,132.40 ,1684.09 ,MMB;R19
G043.890-00.784,19 14 26.39,+09 22 36.6,42.9 ,58.0 ,47.6 ,10.16 ,0.134 ,0.013 ,7.46 ,0.72 ,1.00 ,SgF,5.87 ,118.21 ,565.42 ,MMB;R19
G044.310+00.041,19 12 15.82,+10 07 53.5,55.2 ,56.5 ,55.7 ,0.91 ,,,7.67 ,0.44 ,0.39 ,SgF,5.98 ,116.42 ,53.53 ,MMB
G044.644-00.516,19 14 53.77,+10 10 07.7,49.0 ,49.9 ,49.5 ,1.10 ,,,7.29 ,0.43 ,0.51 ,SgF,5.92 ,120.05 ,58.46 ,MMB
G045.071+00.132,19 13 22.13,+10 50 53.1,57.4 ,58.4 ,57.8 ,46.86 ,0.129 ,0.007 ,7.75 ,0.42 ,1.00 ,SgF,6.10 ,116.01 ,2814.53 ,MMB;R19
G045.380-00.594,19 16 34.14,+10 47 01.6,52.7 ,53.9 ,53.3 ,2.34 ,,,6.84 ,0.65 ,0.72 ,SgF,5.91 ,124.50 ,109.48 ,MMB
G045.445+00.069,19 14 18.29,+11 08 59.0,49.2 ,50.7 ,49.9 ,1.04 ,0.119 ,0.017 ,8.40 ,1.20 ,1.00 ,SgF,6.40 ,110.66 ,73.38 ,MMB;R19
G045.467+00.053,19 14 24.15,+11 09 43.4,55.6 ,59.3 ,56.0 ,5.07 ,,,7.24 ,0.68 ,0.64 ,SgF,6.01 ,120.77 ,265.76 ,MMB
G045.473+00.134,19 14 07.36,+11 12 16.0,59.5 ,73.4 ,65.7 ,5.80 ,,,6.81 ,0.78 ,0.63 ,SgF,5.91 ,124.80 ,268.98 ,MMB
G045.493+00.126,19 14 11.36,+11 13 06.4,56.9 ,58.1 ,57.2 ,7.65 ,0.144 ,0.024 ,6.94 ,1.16 ,1.00 ,SgF,5.94 ,123.57 ,368.45 ,MMB;R19
G045.570-00.120,19 15 13.20,+11 10 25.0,1.2 ,9.8 ,1.6 ,0.40 ,,,10.53 ,0.48 ,0.95 ,Per,7.56 ,95.91 ,44.35 ,P07
G045.804-00.356,19 16 31.08,+11 16 12.0,54.9 ,71.1 ,59.1 ,15.70 ,0.137 ,0.023 ,7.30 ,1.23 ,1.00 ,SgF,6.06 ,120.32 ,836.65 ,MMB;R19
G046.066+00.220,19 14 56.08,+11 46 13.0,22.6 ,24.2 ,23.4 ,0.98 ,,,10.17 ,0.43 ,0.65 ,Per,7.41 ,98.49 ,101.36 ,MMB
G046.115+00.387,19 14 25.52,+11 53 26.0,57.6 ,62.7 ,59.1 ,1.21 ,,,6.69 ,1.14 ,0.73 ,SgF,5.97 ,126.07 ,54.15 ,MMB
G046.320-00.250,19 17 09.00,+11 46 24.0,41.5 ,41.9 ,41.7 ,0.02 ,,,6.19 ,0.87 ,0.61 ,SgN,5.92 ,130.88 ,0.77 ,O14
G047.040+00.250,19 16 41.50,+12 39 19.0,101.5 ,102.0 ,101.8 ,0.02 ,,,5.56 ,2.04 ,1.00 ,...,5.96 ,136.98 ,0.62 ,O14
G048.890-00.170,19 21 47.50,+14 04 58.0,57.2 ,57.5 ,57.3 ,0.13 ,,,5.38 ,0.70 ,1.00 ,SgF,6.14 ,138.69 ,3.76 ,P07
G048.902-00.273,19 22 10.33,+14 02 43.5,71.1 ,72.5 ,71.9 ,0.89 ,,,5.49 ,0.49 ,1.00 ,SgF,6.14 ,137.67 ,26.82 ,MMB
G048.990-00.299,19 22 26.13,+14 06 39.8,71.1 ,72.3 ,71.6 ,1.03 ,0.178 ,0.017 ,5.62 ,0.54 ,1.00 ,SgF,6.16 ,136.46 ,32.53 ,MMB;R19
G049.043-01.079,19 25 22.25,+13 47 19.5,34.9 ,41.2 ,36.7 ,31.28 ,0.164 ,0.022 ,6.10 ,0.82 ,1.00 ,SgN,6.20 ,132.02 ,1163.93 ,MMB;R19
G049.265+00.311,19 20 44.86,+14 38 26.9,-6.6 ,7.4 ,-4.6 ,7.59 ,0.113 ,0.016 ,8.85 ,1.25 ,1.00 ,Per,7.11 ,109.50 ,594.47 ,MMB;R19
G049.349+00.413,19 20 32.45,+14 45 45.4,66.3 ,69.1 ,68.1 ,10.06 ,0.241 ,0.031 ,4.15 ,0.53 ,1.00 ,SgF,6.29 ,149.97 ,173.26 ,MMB;R19
G049.416+00.326,19 20 59.21,+14 46 49.7,-15.6 ,-9.8 ,-12.0 ,9.45 ,0.132 ,0.031 ,7.58 ,1.78 ,1.00 ,Per,6.60 ,119.21 ,542.96 ,MMB;R19
G049.417+00.324,19 20 59.82,+14 46 49.1,-26.9 ,-23.8 ,-25.6 ,3.38 ,,,12.52 ,1.25 ,1.00 ,Out,9.51 ,450.03 ,529.82 ,MMB
G049.470-00.371,19 23 37.90,+14 29 59.3,63.5 ,76.1 ,63.9 ,6.67 ,,,5.46 ,0.37 ,0.95 ,SgF,6.20 ,137.96 ,198.84 ,MMB
G049.471-00.369,19 23 37.60,+14 30 05.4,72.0 ,74.2 ,73.6 ,1.47 ,,,5.42 ,0.44 ,1.00 ,SgF,6.20 ,138.33 ,43.18 ,MMB
G049.482-00.402,19 23 46.19,+14 29 47.1,44.5 ,52.0 ,51.8 ,28.27 ,,,5.47 ,0.36 ,0.86 ,SgF,6.20 ,137.86 ,845.86 ,MMB
G049.489-00.369,19 23 39.82,+14 31 04.9,55.0 ,62.0 ,56.1 ,36.37 ,0.195 ,0.071 ,5.13 ,1.87 ,1.00 ,SgN,6.20 ,141.01 ,957.15 ,MMB;R19
G049.490-00.388,19 23 43.95,+14 30 34.5,51.0 ,62.0 ,59.3 ,794.30 ,0.185 ,0.010 ,5.41 ,0.29 ,1.00 ,SgN,6.20 ,138.42 ,23247.65 ,MMB;R19
G049.537-00.904,19 25 42.16,+14 18 22.1,39.2 ,41.9 ,39.6 ,0.63 ,,,5.16 ,2.35 ,0.52 ,SgN,6.20 ,140.73 ,16.77 ,Y19
G049.599-00.249,19 23 26.61,+14 40 17.0,60.8 ,66.8 ,63.0 ,48.95 ,0.218 ,0.009 ,4.59 ,0.19 ,1.00 ,SgF,6.24 ,145.96 ,1031.28 ,MMB;R19
G049.617-00.360,19 23 52.81,+14 38 03.3,49.9 ,50.7 ,50.2 ,0.81 ,,,5.46 ,0.37 ,0.83 ,SgF,6.21 ,137.96 ,24.15 ,MMB
G049.640-00.500,19 24 25.60,+14 35 33.9,57.5 ,60.1 ,59.2 ,2.50 ,,,5.46 ,0.30 ,0.92 ,SgF,6.21 ,137.96 ,74.53 ,S12
G050.035+00.582,19 21 15.45,+15 26 49.2,-10.5 ,-2.4 ,-5.1 ,5.75 ,,,9.82 ,0.47 ,1.00 ,Per,7.75 ,103.76 ,554.49 ,MMB
G050.315+00.676,19 21 27.47,+15 44 18.6,25.6 ,32.2 ,30.1 ,3.22 ,,,9.35 ,0.65 ,0.55 ,Per,7.52 ,106.85 ,281.50 ,MMB
G050.779+00.152,19 24 17.41,+15 54 01.6,48.2 ,50.4 ,49.1 ,4.72 ,,,5.25 ,0.81 ,0.64 ,SgN,6.31 ,139.90 ,130.10 ,MMB
G051.679+00.719,19 23 58.87,+16 57 41.8,-3.8 ,8.6 ,7.2 ,1.22 ,,,9.54 ,0.43 ,1.00 ,Per,7.81 ,106.62 ,111.03 ,MMB
G051.818+01.250,19 22 17.95,+17 20 06.5,46.0 ,47.0 ,46.5 ,2.19 ,,,6.13 ,0.63 ,0.71 ,...,6.50 ,132.14 ,82.29 ,MMB
G052.199+00.723,19 24 59.84,+17 25 17.9,1.7 ,4.5 ,3.8 ,4.82 ,,,9.51 ,0.44 ,1.00 ,Per,7.86 ,107.17 ,435.92 ,MMB
G052.663-01.092,19 32 36.08,+16 57 38.5,56.0 ,68.2 ,65.2 ,2.45 ,,,4.43 ,0.77 ,1.00 ,...,6.50 ,147.19 ,48.08 ,MMB
G052.922+00.414,19 27 34.96,+17 54 38.1,38.5 ,45.2 ,39.1 ,4.77 ,,,4.75 ,0.46 ,1.00 ,LoS,6.50 ,144.36 ,107.62 ,MMB
G053.036+00.113,19 28 55.49,+17 52 03.1,9.6 ,10.4 ,10.2 ,1.68 ,,,9.19 ,0.45 ,1.00 ,Per,7.80 ,109.66 ,141.89 ,MMB
G053.142+00.071,19 29 17.58,+17 56 23.2,23.6 ,25.2 ,24.6 ,1.04 ,,,4.54 ,0.54 ,0.83 ,LoS,6.53 ,146.20 ,21.44 ,MMB
G053.485+00.521,19 28 19.07,+18 27 22.2,54.0 ,54.5 ,54.2 ,0.32 ,,,4.41 ,0.54 ,1.00 ,LoS,6.56 ,147.32 ,6.22 ,Y19
G053.618+00.035,19 30 23.02,+18 20 26.7,17.8 ,19.3 ,19.0 ,11.49 ,,,4.51 ,0.56 ,0.54 ,LoS,6.57 ,146.45 ,233.71 ,MMB
G054.371-00.613,19 34 18.73,+18 41 13.8,34.9 ,38.2 ,37.9 ,0.81 ,,,4.30 ,0.58 ,1.00 ,LoS,6.64 ,148.24 ,14.98 ,Y19
G056.963-00.235,19 38 17.10,+21 08 05.4,29.6 ,30.5 ,29.9 ,1.11 ,,,2.17 ,0.10 ,0.12 ,LoS,7.20 ,165.37 ,5.23 ,MMB
G057.610+00.025,19 38 40.74,+21 49 32.7,28.9 ,40.2 ,38.9 ,10.23 ,,,3.64 ,0.80 ,0.95 ,LoS,6.92 ,153.63 ,135.54 ,MMB
G058.775+00.644,19 38 49.13,+23 08 40.2,29.6 ,36.6 ,33.3 ,6.30 ,0.299 ,0.040 ,3.34 ,0.45 ,1.00 ,LoS,7.03 ,156.01 ,70.28 ,MMB;R19
G059.436+00.820,19 39 34.20,+23 48 25.5,-50.4 ,-47.5 ,-50.2 ,0.35 ,,,11.39 ,0.63 ,1.00 ,Out,10.09 ,463.52 ,45.41 ,Y19
G059.498-00.236,19 43 42.45,+23 20 13.8,27.1 ,28.5 ,27.5 ,0.62 ,,,3.39 ,0.60 ,0.55 ,LoS,7.06 ,155.57 ,7.13 ,Y19
G059.634-00.192,19 43 50.00,+23 28 38.8,29.2 ,30.5 ,29.6 ,4.90 ,,,4.13 ,0.23 ,0.24 ,LoS,7.03 ,149.55 ,83.58 ,MMB
G059.783+00.065,19 43 11.25,+23 44 03.3,13.3 ,27.9 ,27.0 ,37.22 ,0.463 ,0.020 ,2.16 ,0.09 ,1.00 ,LoS,7.31 ,165.20 ,173.65 ,MMB;R19
G059.833+00.672,19 40 59.33,+24 04 46.5,35.7 ,39.8 ,38.2 ,24.29 ,0.242 ,0.014 ,4.13 ,0.24 ,1.00 ,LoS,7.05 ,149.55 ,414.31 ,MMB;R19
G060.570-00.190,19 45 52.30,+24 17 42.6,2.5 ,4.3 ,3.6 ,7.40 ,0.121 ,0.015 ,8.26 ,1.02 ,1.00 ,Per,8.28 ,119.63 ,504.88 ,S12;R19
G062.310+00.114,19 48 35.35,+25 56 41.8,23.4 ,25.9 ,23.6 ,0.46 ,,,3.23 ,0.70 ,0.47 ,LoS,7.24 ,156.73 ,4.80 ,Y19
G069.540-00.976,20 10 09.07,+31 31 35.9,-0.9 ,15.8 ,14.6 ,79.00 ,0.406 ,0.013 ,2.46 ,0.08 ,1.00 ,Loc,7.65 ,162.46 ,478.08 ,S12;R19
G070.150+01.720,20 00 54.10,+33 29 24.3,-27.1 ,-24.4 ,-26.5 ,5.40 ,,,7.45 ,1.32 ,1.00 ,Per,8.98 ,128.73 ,299.71 ,S12
G071.520-00.380,20 12 57.90,+33 30 26.5,9.7 ,11.2 ,10.2 ,4.70 ,0.277 ,0.026 ,3.61 ,0.34 ,1.00 ,Loc,7.80 ,153.95 ,61.25 ,S12;R19
G073.060+01.800,20 08 10.20,+35 59 23.7,-4.2 ,6.9 ,5.9 ,1.60 ,,,3.09 ,0.64 ,0.63 ,Loc,7.83 ,157.82 ,15.28 ,S12
G074.098+00.110,20 17 56.32,+35 55 24.3,-6.6 ,1.0 ,-0.2 ,5.19 ,,,3.37 ,0.50 ,0.96 ,Loc,7.92 ,155.84 ,58.94 ,Y19
G075.010+00.274,20 19 49.29,+36 46 09.4,3.1 ,3.5 ,3.4 ,0.53 ,,,3.39 ,0.35 ,0.98 ,Loc,7.98 ,155.76 ,6.09 ,Y19
G075.780+00.340,20 21 44.20,+37 26 36.7,-11.4 ,1.6 ,-2.7 ,50.00 ,0.261 ,0.030 ,3.83 ,0.44 ,1.00 ,Loc,8.11 ,152.75 ,733.45 ,S12;R19
G076.093+00.158,20 23 23.65,+37 35 34.3,4.3 ,6.9 ,4.9 ,0.49 ,,,3.25 ,0.39 ,0.98 ,Loc,8.02 ,156.82 ,5.18 ,Y19
G078.122+03.633,20 14 26.04,+41 13 33.3,-9.4 ,-4.0 ,-7.8 ,34.10 ,0.645 ,0.030 ,1.55 ,0.07 ,1.00 ,Loc,7.98 ,169.04 ,81.93 ,S12;R19
G078.620+00.980,20 27 26.80,+40 07 50.0,-41.0 ,-38.0 ,-39.0 ,3.00 ,,,5.78 ,0.52 ,1.00 ,Per,9.01 ,141.05 ,100.23 ,P05
G078.890+00.710,20 29 24.90,+40 11 19.2,-7.7 ,-6.8 ,-7.0 ,2.30 ,0.300 ,0.024 ,3.33 ,0.27 ,1.00 ,Loc,8.19 ,156.48 ,25.50 ,S12;R19
G078.969+00.541,20 30 22.77,+40 09 23.2,4.0 ,5.5 ,4.7 ,1.24 ,,,3.19 ,0.29 ,0.76 ,Loc,8.16 ,157.45 ,12.62 ,Y19
G079.736+00.991,20 30 50.67,+41 02 27.6,-6.6 ,-2.9 ,-5.5 ,26.70 ,0.737 ,0.062 ,1.36 ,0.11 ,1.00 ,Loc,8.02 ,170.39 ,49.38 ,S12;R19
G080.861+00.383,20 37 00.96,+41 34 55.7,-4.8 ,-3.4 ,-4.1 ,5.00 ,0.687 ,0.038 ,1.46 ,0.08 ,1.00 ,Loc,8.05 ,169.68 ,10.66 ,S12;R19
G081.722+00.571,20 39 01.05,+42 22 49.1,-4.2 ,-2.3 ,-2.7 ,5.40 ,,,1.56 ,0.12 ,0.51 ,Loc,8.07 ,168.98 ,13.14 ,S12
G081.760+00.590,20 39 02.50,+42 24 59.0,-9.8 ,-5.2 ,-8.6 ,8.40 ,0.666 ,0.035 ,1.50 ,0.08 ,1.00 ,Loc,8.07 ,169.40 ,18.90 ,S12;R19
G081.794+00.911,20 37 47.39,+42 38 39.0,-4.7 ,7.5 ,7.2 ,0.59 ,,,2.19 ,0.41 ,0.51 ,Loc,8.13 ,164.54 ,2.83 ,Y19
G081.870+00.780,20 38 36.43,+42 37 34.8,2.1 ,10.2 ,7.2 ,257.30 ,0.772 ,0.042 ,1.30 ,0.07 ,1.00 ,Loc,8.07 ,170.82 ,434.84 ,S12;R19
G082.308+00.729,20 40 16.72,+42 56 28.6,10.0 ,11.3 ,10.3 ,58.40 ,,,1.50 ,0.15 ,0.61 ,Loc,8.09 ,169.41 ,131.40 ,Y19
G084.193+01.439,20 43 36.36,+44 51 52.1,-2.8 ,-2.1 ,-2.4 ,0.49 ,,,1.50 ,0.14 ,1.00 ,Loc,8.14 ,169.43 ,1.10 ,Y19
G084.951-00.691,20 55 32.50,+44 06 10.2,-37.0 ,-25.0 ,-36.5 ,5.35 ,,,5.01 ,0.44 ,1.00 ,Per,9.18 ,147.08 ,134.29 ,Y19
G084.984-00.529,20 54 58.33,+44 13 58.3,-39.1 ,-37.9 ,-38.5 ,0.53 ,,,5.02 ,0.44 ,1.00 ,Per,9.19 ,147.04 ,13.36 ,Y19
G085.410+00.000,20 54 13.70,+44 54 06.8,-33.6 ,-27.9 ,-28.5 ,105.30 ,,,4.90 ,0.48 ,0.95 ,Per,9.17 ,147.81 ,2528.25 ,S12
G089.930+01.669,21 04 15.41,+49 24 27.4,-70.6 ,-69.6 ,-69.9 ,0.53 ,,,7.63 ,0.78 ,1.00 ,Out,11.16 ,496.85 ,30.85 ,Y19
G090.920+01.490,21 09 12.60,+50 01 02.9,-72.2 ,-68.2 ,-70.4 ,19.20 ,0.171 ,0.031 ,5.85 ,1.06 ,1.00 ,Out,10.11 ,504.64 ,657.07 ,S12;R19
G094.602-01.796,21 39 58.26,+50 14 20.9,-44.3 ,-40.3 ,-40.8 ,5.90 ,0.221 ,0.013 ,4.52 ,0.27 ,1.00 ,Per,9.63 ,152.11 ,120.54 ,S12;R19
G097.520+03.170,21 32 13.00,+55 52 56.0,-78.8 ,-67.4 ,-71.2 ,0.90 ,,,7.31 ,0.86 ,1.00 ,Out,11.64 ,501.49 ,48.09 ,S12
G097.527+03.184,21 32 11.30,+55 53 39.6,-78.4 ,-67.6 ,-70.9 ,1.00 ,0.133 ,0.017 ,7.52 ,0.96 ,1.00 ,Out,11.79 ,500.78 ,56.55 ,Y17;R19
G098.040+01.450,21 43 01.50,+54 56 18.5,-62.1 ,-61.1 ,-61.6 ,2.10 ,0.366 ,0.161 ,2.73 ,1.20 ,1.00 ,Per,8.95 ,162.42 ,15.65 ,S12;R19
G099.070+01.200,21 49 40.65,+55 24 51.8,-67.2 ,-66.1 ,-66.6 ,0.48 ,,,6.74 ,1.47 ,0.87 ,Out,11.37 ,504.15 ,21.81 ,Y19
G106.800+05.310,22 19 18.30,+63 18 48.0,-2.3 ,-1.1 ,-2.0 ,0.50 ,,,0.81 ,0.11 ,1.00 ,Loc,8.42 ,174.72 ,0.33 ,X08
G107.290+05.640,22 21 22.50,+63 51 13.0,-11.2 ,-7.2 ,-8.5 ,1.40 ,1.288 ,0.107 ,0.78 ,0.06 ,1.00 ,Loc,8.41 ,174.92 ,0.85 ,S12;R19
G108.184+05.519,22 28 51.41,+64 13 41.3,-13.3 ,-9.6 ,-11.0 ,42.10 ,1.092 ,0.018 ,0.92 ,0.02 ,1.00 ,Loc,8.48 ,174.09 ,35.63 ,S12;R19
G108.760-00.990,22 58 47.50,+58 45 01.4,-57.2 ,-44.3 ,-45.6 ,3.40 ,,,2.78 ,0.20 ,0.57 ,Per,9.42 ,163.77 ,26.28 ,S12
G109.871+02.114,22 56 17.90,+62 01 49.6,-5.3 ,-1.4 ,-3.8 ,439.40 ,1.228 ,0.024 ,0.81 ,0.02 ,1.00 ,Loc,8.46 ,174.83 ,288.29 ,S12;R19
G109.920+01.980,22 57 11.20,+61 56 03.0,-6.0 ,-1.0 ,-2.4 ,43.00 ,,,0.77 ,0.09 ,1.00 ,Loc,8.44 ,175.08 ,25.49 ,P05
G110.196+02.476,22 57 29.80,+62 29 45.1,-57.2 ,-56.4 ,-56.9 ,0.50 ,0.314 ,0.070 ,3.18 ,0.71 ,1.00 ,Per,9.72 ,162.11 ,5.06 ,Y17;R19
G111.260-00.770,23 16 10.00,+59 55 31.3,-41.6 ,-36.2 ,-38.9 ,8.20 ,0.280 ,0.015 ,3.57 ,0.19 ,1.00 ,Per,10.01 ,160.59 ,104.51 ,S12;R19
G111.542+00.777,23 13 45.36,+61 28 10.5,-62.2 ,-47.3 ,-56.0 ,149.30 ,0.378 ,0.017 ,2.65 ,0.12 ,1.00 ,Per,9.45 ,164.88 ,1048.46 ,S12;R19
G121.298+00.659,00 36 47.35,+63 29 02.1,-27.2 ,-22.0 ,-23.3 ,12.60 ,1.077 ,0.039 ,0.93 ,0.03 ,1.00 ,Loc,8.67 ,174.74 ,10.90 ,S12;R19
G123.066-06.309,00 52 24.20,+56 33 43.1,-36.4 ,-27.7 ,-29.4 ,38.10 ,0.421 ,0.022 ,2.38 ,0.12 ,1.00 ,Per,9.66 ,168.08 ,215.81 ,S12;R19
G124.015-00.027,01 00 55.42,+62 49 29.5,-41.0 ,-39.7 ,-40.3 ,1.54 ,,,2.45 ,0.27 ,0.98 ,Per,9.73 ,167.96 ,9.24 ,Y19
G133.947+01.064,02 27 03.82,+61 52 25.4,-48.4 ,-41.4 ,-44.6 ,3275.00 ,0.512 ,0.010 ,1.95 ,0.04 ,1.00 ,Per,9.61 ,171.60 ,12453.19 ,S12;R19
G136.840+01.150,02 49 29.80,+60 47 29.5,-45.6 ,-44.7 ,-45.2 ,9.70 ,0.470 ,0.115 ,2.13 ,0.52 ,1.00 ,Per,9.81 ,171.46 ,44.01 ,S12;R19
G137.068+03.002,02 58 13.30,+62 20 31.9,-59.8 ,-58.1 ,-59.0 ,1.60 ,,,1.96 ,0.04 ,0.57 ,Per,9.68 ,172.07 ,6.15 ,Y17
G149.076+00.397,04 01 36.49,+53 19 41.4,-39.7 ,-37.9 ,-38.6 ,1.75 ,,,4.59 ,0.53 ,0.62 ,Out,12.32 ,528.96 ,36.87 ,Y19
G168.060+00.820,05 17 13.30,+39 22 14.0,-21.1 ,-16.0 ,-16.2 ,1.50 ,0.187 ,0.022 ,5.35 ,0.63 ,1.00 ,Out,13.43 ,535.27 ,42.93 ,X08;R19
G173.482+02.446,05 39 13.06,+35 45 51.2,-15.6 ,-6.1 ,-13.0 ,38.10 ,0.594 ,0.014 ,1.68 ,0.04 ,1.00 ,Per,9.82 ,178.89 ,107.53 ,S12;R19
G173.700+02.890,05 41 37.40,+35 48 49.0,-24.6 ,-23.4 ,-23.8 ,0.90 ,,,1.68 ,0.05 ,0.74 ,Per,9.82 ,178.92 ,2.54 ,S12
G173.710+02.350,05 39 27.60,+35 30 58.0,-14.0 ,-13.0 ,-14.0 ,5.00 ,,,1.69 ,0.04 ,0.70 ,Per,9.83 ,178.92 ,14.28 ,P05
G174.201-00.071,05 30 48.02,+33 47 54.6,-0.7 ,5.1 ,1.5 ,91.00 ,0.467 ,0.020 ,2.14 ,0.09 ,1.00 ,Per,10.28 ,178.79 ,416.74 ,S12;R19
G183.350-00.580,05 51 11.10,+25 46 16.5,-15.6 ,-4.3 ,-4.9 ,13.40 ,,,1.59 ,0.03 ,0.37 ,Per,9.74 ,180.55 ,33.88 ,S12
G188.794+01.031,06 09 06.96,+21 50 41.3,-6.0 ,-4.0 ,-5.5 ,7.82 ,0.496 ,0.103 ,2.02 ,0.42 ,1.00 ,Per,10.15 ,181.74 ,31.91 ,MMB;R19
G188.946+00.886,06 08 53.32,+21 38 29.1,-5.0 ,12.0 ,10.8 ,517.30 ,0.476 ,0.006 ,2.10 ,0.03 ,1.00 ,Per,10.23 ,181.83 ,2281.29 ,MMB;R19
G189.030+00.783,06 08 40.65,+21 31 07.0,8.5 ,10.0 ,8.9 ,11.05 ,,,2.10 ,0.03 ,0.78 ,Per,10.23 ,181.85 ,48.73 ,MMB
G189.471-01.216,06 02 08.37,+20 09 20.1,18.5 ,19.5 ,18.8 ,2.08 ,,,2.10 ,0.03 ,0.61 ,Per,10.23 ,181.94 ,9.17 ,MMB
G189.778+00.345,06 08 35.28,+20 39 06.7,2.0 ,6.0 ,5.7 ,7.69 ,,,2.10 ,0.03 ,0.75 ,Per,10.23 ,182.00 ,33.91 ,MMB
G192.600-00.048,06 12 53.99,+17 59 23.7,1.0 ,6.0 ,4.6 ,67.85 ,0.601 ,0.039 ,1.66 ,0.11 ,1.00 ,Per,9.78 ,182.12 ,186.97 ,MMB;R19
G196.454-01.677,06 14 37.03,+13 49 36.6,13.5 ,16.0 ,15.2 ,18.13 ,0.242 ,0.011 ,4.13 ,0.19 ,1.00 ,Out,12.17 ,545.52 ,309.24 ,MMB;R19
G202.920+01.470,06 38 24.90,+09 32 28.0,8.0 ,8.2 ,8.0 ,0.07 ,,,2.29 ,0.39 ,0.44 ,Per,10.30 ,184.97 ,0.37 ,P05
G203.050-14.500,05 41 44.15,-01 54 44.9,11.5 ,12.5 ,12.3 ,1.50 ,,,0.42 ,0.01 ,1.00 ,Loc,8.54 ,181.10 ,0.26 ,P05
G206.542-16.355,05 41 44.14,-01 54 45.9,11.5 ,13.0 ,12.2 ,3.65 ,,,0.42 ,0.01 ,0.37 ,Loc,8.53 ,181.26 ,0.64 ,MMB
G208.996-19.386,05 35 14.50,-05 22 45.0,5.0 ,10.0 ,7.3 ,0.50 ,,,0.42 ,0.01 ,0.73 ,Loc,8.52 ,181.37 ,0.09 ,MMB
G209.016-19.398,05 35 13.95,-05 24 09.4,-2.4 ,0.5 ,-1.6 ,2.78 ,,,0.42 ,0.01 ,0.76 ,Loc,8.52 ,181.37 ,0.49 ,MMB
G212.060-00.740,06 47 12.90,+00 26 07.0,42.5 ,49.0 ,44.4 ,1.03 ,,,5.07 ,0.52 ,0.48 ,Out,12.73 ,552.20 ,26.48 ,MMB
G213.705-12.597,06 07 47.85,-06 22 55.2,8.0 ,14.0 ,10.8 ,278.40 ,1.148 ,0.030 ,0.87 ,0.02 ,1.00 ,Loc,8.89 ,183.11 ,210.72 ,MMB;R19
G232.620+00.996,07 32 09.79,-16 58 12.4,18.5 ,24.5 ,22.9 ,178.20 ,0.596 ,0.035 ,1.68 ,0.10 ,1.00 ,Loc,9.27 ,188.28 ,502.95 ,MMB;R19
G236.816+01.982,07 44 27.94,-20 08 33.0,42.0 ,49.0 ,43.2 ,0.80 ,,,3.28 ,0.28 ,1.00 ,Per,10.32 ,195.43 ,8.61 ,O19
G254.880+00.451,08 22 25.25,-36 15 00.1,29.5 ,31.0 ,30.1 ,1.76 ,,,3.24 ,1.45 ,0.42 ,...,9.52 ,199.17 ,18.48 ,MMB
G259.939-00.041,08 35 31.07,-40 38 23.9,-1.5 ,-0.5 ,-1.0 ,2.15 ,,,1.62 ,2.60 ,0.33 ,...,8.58 ,190.71 ,5.64 ,MMB
G263.250+00.514,08 48 47.84,-42 54 28.3,11.0 ,17.5 ,12.3 ,68.93 ,,,3.22 ,0.51 ,1.00 ,Loc,9.11 ,200.55 ,714.69 ,MMB
G264.140+02.018,08 58 11.66,-42 37 30.6,7.5 ,9.0 ,8.1 ,1.40 ,,,2.28 ,1.57 ,0.66 ,...,8.68 ,195.14 ,7.28 ,MMB
G264.289+01.469,08 56 26.80,-43 05 42.1,5.5 ,10.0 ,8.7 ,0.90 ,,,2.71 ,1.62 ,0.48 ,Loc,8.84 ,197.76 ,6.61 ,MMB
G269.153-01.128,09 03 33.46,-48 28 02.6,7.5 ,16.5 ,16.0 ,0.65 ,,,3.93 ,0.39 ,1.00 ,Loc,9.10 ,205.58 ,10.04 ,MMB
G269.456-01.467,09 03 14.78,-48 55 11.2,53.5 ,56.5 ,56.1 ,5.96 ,,,7.01 ,1.35 ,1.00 ,...,10.80 ,220.47 ,292.87 ,MMB
G269.658-01.270,09 04 57.72,-48 56 18.4,13.5 ,17.0 ,16.2 ,4.52 ,,,3.92 ,0.41 ,1.00 ,Loc,9.06 ,205.62 ,69.46 ,MMB
G270.255+00.835,09 16 41.51,-47 56 12.1,2.5 ,5.5 ,3.9 ,0.50 ,,,2.14 ,1.98 ,0.53 ,...,8.42 ,194.73 ,2.29 ,MMB
G281.710-01.104,10 05 05.63,-56 57 24.7,0.5 ,3.0 ,0.9 ,1.32 ,,,4.63 ,0.44 ,0.85 ,CrF,8.52 ,212.16 ,28.30 ,MMB
G284.352-00.419,10 24 10.89,-57 52 38.8,3.0 ,11.0 ,3.9 ,2.71 ,,,4.67 ,1.01 ,1.00 ,CrF,8.33 ,212.90 ,59.10 ,MMB
G284.694-00.361,10 26 36.29,-58 00 34.3,12.0 ,14.0 ,13.3 ,5.01 ,,,5.15 ,1.00 ,1.00 ,CrF,8.46 ,216.05 ,132.88 ,MMB
G285.337-00.002,10 32 09.62,-58 02 04.6,-8.5 ,3.0 ,0.7 ,17.95 ,,,4.85 ,0.92 ,0.60 ,CrF,8.31 ,214.26 ,422.23 ,MMB
G286.383-01.834,10 31 55.12,-60 08 38.6,8.0 ,10.5 ,9.6 ,17.58 ,,,5.98 ,0.96 ,0.46 ,CrF,8.64 ,221.59 ,628.67 ,MMB
G287.371+00.644,10 48 04.44,-58 27 01.0,-3.5 ,0.0 ,-1.9 ,115.70 ,,,4.03 ,1.14 ,1.00 ,CrN,7.94 ,208.97 ,1879.07 ,MMB
G290.374+01.661,11 12 18.10,-58 46 21.5,-28.0 ,-22.0 ,-24.2 ,0.85 ,,,2.71 ,2.11 ,1.00 ,CrN,7.64 ,199.42 ,6.24 ,MMB
G290.411-02.915,10 57 33.89,-62 59 03.5,-17.5 ,-14.5 ,-16.0 ,4.50 ,,,2.35 ,2.11 ,0.70 ,CrN,7.65 ,196.72 ,24.85 ,MMB
G291.270-00.719,11 11 49.44,-61 18 51.9,-32.0 ,-19.0 ,-31.2 ,7.00 ,,,2.92 ,0.61 ,1.00 ,CrN,7.59 ,200.99 ,59.68 ,MMB
G291.274-00.709,11 11 53.35,-61 18 23.7,-31.0 ,-28.0 ,-29.7 ,71.17 ,,,2.92 ,0.58 ,1.00 ,CrN,7.59 ,200.99 ,606.82 ,MMB
G291.579-00.431,11 15 05.76,-61 09 40.8,11.0 ,19.0 ,15.2 ,1.10 ,,,7.23 ,0.87 ,1.00 ,CrF,8.68 ,230.76 ,57.50 ,MMB
G291.582-00.435,11 15 06.61,-61 09 58.3,8.0 ,11.0 ,10.4 ,2.14 ,,,7.04 ,0.87 ,1.00 ,CrF,8.59 ,229.66 ,106.06 ,MMB
G291.642-00.546,11 15 14.32,-61 17 26.7,11.5 ,12.5 ,12.1 ,1.10 ,,,7.13 ,0.86 ,1.00 ,CrF,8.63 ,230.21 ,55.92 ,MMB
G291.879-00.810,11 16 17.35,-61 37 20.7,30.0 ,34.5 ,33.5 ,1.34 ,,,8.70 ,1.41 ,1.00 ,CrF,9.45 ,238.70 ,101.42 ,MMB
G292.074-01.131,11 16 51.24,-61 59 32.6,-19.5 ,-18.5 ,-19.1 ,1.76 ,,,2.76 ,0.47 ,1.00 ,CrN,7.56 ,199.78 ,13.41 ,MMB
G292.468+00.168,11 23 42.17,-60 54 33.5,8.0 ,24.0 ,10.9 ,6.23 ,,,7.38 ,0.92 ,1.00 ,CrF,8.66 ,231.99 ,339.31 ,MMB
G293.723-01.742,11 28 32.97,-63 07 18.6,23.0 ,26.0 ,24.2 ,0.82 ,,,8.41 ,1.10 ,1.00 ,CrF,9.06 ,238.24 ,58.00 ,MMB
G293.827-00.746,11 32 05.56,-62 12 25.3,35.0 ,39.5 ,37.0 ,2.93 ,,,9.46 ,1.44 ,1.00 ,CrF,9.68 ,243.43 ,262.21 ,MMB
G293.942-00.874,11 32 42.09,-62 21 47.5,37.0 ,41.5 ,41.1 ,3.66 ,,,10.19 ,1.34 ,1.00 ,CrF,10.14 ,246.68 ,380.04 ,MMB
G294.337-01.706,11 33 49.91,-63 16 32.5,-12.5 ,-11.0 ,-11.7 ,14.51 ,,,2.41 ,0.34 ,1.00 ,CrN,7.49 ,197.06 ,84.28 ,MMB
G294.511-01.621,11 35 32.25,-63 14 43.2,-13.5 ,-4.5 ,-11.9 ,9.00 ,,,2.41 ,0.34 ,1.00 ,CrN,7.48 ,197.05 ,52.27 ,MMB
G294.977-01.734,11 39 13.94,-63 29 04.6,-7.0 ,-5.0 ,-5.3 ,1.99 ,,,0.49 ,0.77 ,0.15 ,...,7.96 ,183.20 ,0.48 ,MMB
G294.990-01.719,11 39 22.88,-63 28 26.4,-13.0 ,-11.5 ,-12.3 ,9.08 ,,,2.29 ,0.33 ,1.00 ,CrN,7.48 ,196.12 ,47.62 ,MMB
G296.893-01.305,11 56 50.07,-63 32 05.5,20.5 ,23.0 ,22.2 ,2.32 ,,,9.04 ,0.81 ,1.00 ,CrF,9.03 ,243.27 ,189.59 ,MMB
G297.406-00.622,12 02 30.42,-62 58 03.8,25.5 ,28.5 ,27.8 ,1.65 ,,,9.32 ,0.71 ,1.00 ,CrF,9.13 ,244.99 ,143.32 ,MMB
G298.177-00.795,12 08 57.56,-63 16 25.8,22.5 ,28.0 ,23.5 ,1.74 ,,,9.44 ,0.70 ,1.00 ,CrF,9.10 ,246.07 ,155.06 ,MMB
G298.213-00.343,12 09 55.18,-62 50 01.1,32.5 ,38.0 ,33.3 ,1.17 ,,,9.70 ,0.73 ,1.00 ,CrF,9.26 ,247.36 ,110.09 ,MMB
G298.262+00.739,12 11 47.65,-61 46 20.9,-31.5 ,-29.0 ,-30.1 ,14.95 ,,,2.04 ,0.27 ,1.00 ,CrN,7.41 ,194.04 ,62.22 ,MMB
G298.632-00.362,12 13 31.63,-62 55 01.0,36.5 ,45.5 ,38.7 ,1.35 ,,,10.12 ,0.99 ,1.00 ,CrF,9.48 ,249.62 ,138.26 ,MMB
G298.723-00.086,12 14 39.50,-62 39 25.9,13.5 ,25.5 ,23.5 ,1.83 ,,,9.60 ,0.64 ,1.00 ,CrF,9.13 ,247.21 ,168.65 ,MMB
G299.013+00.128,12 17 24.60,-62 29 03.7,18.0 ,19.5 ,18.3 ,7.85 ,,,9.55 ,0.65 ,1.00 ,CrF,9.06 ,247.16 ,715.94 ,MMB
G299.772-00.005,12 23 48.97,-62 42 25.3,-10.0 ,0.0 ,-6.8 ,13.38 ,,,7.65 ,1.37 ,0.53 ,...,7.94 ,236.76 ,783.03 ,MMB
G300.504-00.176,12 30 03.58,-62 56 48.7,2.5 ,10.5 ,7.5 ,7.04 ,,,9.28 ,0.99 ,1.00 ,CrF,8.70 ,246.72 ,606.27 ,MMB
G300.969+01.148,12 34 53.29,-61 39 40.0,-40.0 ,-34.5 ,-37.2 ,4.36 ,,,4.17 ,2.31 ,0.74 ,...,6.99 ,210.77 ,75.82 ,MMB
G301.136-00.226,12 35 35.14,-63 02 32.6,-41.0 ,-37.0 ,-39.6 ,1.57 ,,,4.36 ,2.12 ,0.86 ,...,6.98 ,212.33 ,29.85 ,MMB
G302.032-00.061,12 43 31.92,-62 55 06.7,-43.0 ,-32.5 ,-35.7 ,8.27 ,,,1.90 ,0.24 ,0.78 ,CrN,7.32 ,192.71 ,29.85 ,MMB
G302.034+00.625,12 43 43.44,-62 13 58.5,-50.0 ,-38.5 ,-39.1 ,1.90 ,,,5.60 ,1.44 ,0.43 ,CtF,7.03 ,222.51 ,59.58 ,MMB
G302.455-00.741,12 47 08.65,-63 36 30.2,32.0 ,38.0 ,32.6 ,1.29 ,,,10.79 ,0.63 ,1.00 ,CrF,9.41 ,255.47 ,150.19 ,MMB
G303.507-00.721,12 56 36.66,-63 35 14.5,10.5 ,18.5 ,14.2 ,1.62 ,,,10.58 ,0.80 ,1.00 ,CrF,9.12 ,255.33 ,181.34 ,MMB
G303.846-00.363,12 59 33.37,-63 13 14.7,22.5 ,33.0 ,25.4 ,6.85 ,,,11.06 ,0.59 ,1.00 ,CrF,9.40 ,257.78 ,837.92 ,MMB
G303.869+00.194,12 59 35.84,-62 39 47.6,-37.5 ,-36.0 ,-36.9 ,1.00 ,,,1.83 ,0.24 ,0.14 ,CrN,7.29 ,192.03 ,3.35 ,MMB
G304.367-00.336,13 04 09.82,-63 10 20.2,31.0 ,33.0 ,32.7 ,1.49 ,,,11.34 ,0.60 ,1.00 ,CrF,9.52 ,259.42 ,191.61 ,MMB
G304.887+00.635,13 08 11.95,-62 10 21.9,-35.5 ,-34.5 ,-35.1 ,0.81 ,,,1.76 ,0.21 ,0.38 ,CrN,7.29 ,191.43 ,2.51 ,MMB
G305.199+00.005,13 11 17.20,-62 46 46.0,-45.0 ,-40.0 ,-42.8 ,4.25 ,,,6.68 ,0.70 ,0.51 ,CtF,6.95 ,231.77 ,189.65 ,MMB
G305.200+00.019,13 11 16.93,-62 45 55.1,-38.0 ,-29.5 ,-33.1 ,44.98 ,0.250 ,0.050 ,4.00 ,0.80 ,1.00 ,CtN,6.70 ,209.22 ,719.68 ,MMB;R19
G305.202+00.208,13 11 10.49,-62 34 38.8,-46.5 ,-42.0 ,-44.0 ,75.00 ,,,5.65 ,0.88 ,1.00 ,CtN,6.73 ,223.34 ,2394.19 ,MMB
G305.208+00.206,13 11 13.71,-62 34 41.4,-42.0 ,-34.0 ,-38.3 ,430.00 ,,,6.16 ,0.98 ,0.96 ,CtF,6.82 ,227.58 ,16316.61 ,MMB
G305.248+00.245,13 11 32.47,-62 32 09.1,-35.5 ,-28.0 ,-32.1 ,6.39 ,,,6.37 ,1.01 ,0.93 ,CtF,6.86 ,229.30 ,259.29 ,MMB
G305.362+00.150,13 12 35.86,-62 37 17.9,-38.0 ,-35.0 ,-36.5 ,4.97 ,,,6.36 ,0.97 ,0.96 ,CtF,6.85 ,229.25 ,201.03 ,MMB
G305.366+00.184,13 12 36.74,-62 35 14.7,-35.0 ,-29.5 ,-33.7 ,2.89 ,,,6.41 ,0.99 ,0.95 ,CtF,6.86 ,229.66 ,118.74 ,MMB
G305.475-00.096,13 13 45.75,-62 51 28.3,-55.0 ,-26.5 ,-39.0 ,2.57 ,,,6.46 ,1.04 ,0.97 ,CtF,6.86 ,230.09 ,107.25 ,MMB
G305.563+00.013,13 14 26.90,-62 44 29.4,-42.0 ,-32.0 ,-37.3 ,4.58 ,,,6.22 ,1.06 ,0.96 ,CtF,6.79 ,228.15 ,177.19 ,MMB
G305.573-00.342,13 14 49.12,-63 05 38.4,-55.0 ,-50.0 ,-51.0 ,0.60 ,,,5.36 ,0.83 ,1.00 ,CtN,6.66 ,220.91 ,17.24 ,MMB
G305.615-00.344,13 15 11.31,-63 05 29.8,-36.0 ,-26.5 ,-34.9 ,2.83 ,,,1.76 ,0.23 ,0.07 ,CrN,7.27 ,191.35 ,8.77 ,MMB
G305.634+01.645,13 13 49.43,-61 06 32.4,-58.0 ,-54.0 ,-54.8 ,7.30 ,,,4.74 ,1.87 ,1.00 ,...,6.62 ,215.56 ,164.01 ,MMB
G305.646+01.589,13 13 58.05,-61 09 51.7,-60.0 ,-55.0 ,-58.1 ,3.05 ,,,4.75 ,1.77 ,1.00 ,...,6.62 ,215.65 ,68.82 ,MMB
G305.799-00.245,13 16 43.23,-62 58 32.9,-40.0 ,-27.0 ,-39.3 ,0.63 ,,,6.79 ,0.74 ,0.57 ,CtF,6.91 ,232.81 ,29.05 ,MMB
G305.822-00.115,13 16 48.71,-62 50 38.1,-47.0 ,-38.5 ,-42.2 ,2.92 ,,,5.32 ,0.59 ,0.53 ,CtN,6.63 ,220.58 ,82.64 ,MMB
G305.887+00.017,13 17 15.53,-62 42 23.0,-35.0 ,-29.0 ,-34.2 ,7.93 ,,,6.39 ,1.14 ,0.95 ,CtF,6.80 ,229.61 ,323.80 ,MMB
G305.940-00.164,13 17 53.05,-62 52 50.5,-51.0 ,-50.5 ,-50.9 ,0.88 ,,,5.38 ,0.65 ,1.00 ,CtN,6.63 ,221.11 ,25.47 ,MMB
G306.322-00.334,13 21 23.01,-63 00 29.5,-25.0 ,-21.0 ,-24.7 ,0.50 ,,,1.74 ,0.23 ,0.11 ,CrN,7.26 ,191.14 ,1.51 ,MMB
G307.132-00.476,13 28 37.94,-63 02 38.8,-36.0 ,-33.5 ,-34.0 ,1.30 ,,,1.65 ,0.22 ,0.18 ,CrN,7.27 ,190.42 ,3.54 ,MMB
G307.133-00.477,13 28 38.29,-63 02 40.4,-40.0 ,-36.0 ,-38.7 ,1.82 ,,,1.67 ,0.22 ,0.08 ,CrN,7.26 ,190.56 ,5.08 ,MMB
G308.056-00.396,13 36 32.16,-62 49 05.6,-12.5 ,-10.0 ,-11.8 ,1.26 ,,,1.59 ,0.22 ,0.23 ,CrF,7.28 ,189.90 ,3.19 ,MMB
G308.075-00.411,13 36 43.51,-62 49 45.2,-8.5 ,-6.5 ,-7.5 ,0.80 ,,,0.25 ,0.92 ,0.21 ,...,8.00 ,181.41 ,0.05 ,MMB
G308.651-00.507,13 41 50.19,-62 49 05.2,0.5 ,3.5 ,3.2 ,3.99 ,,,10.69 ,0.98 ,1.00 ,...,8.48 ,259.99 ,455.96 ,MMB
G308.686+00.530,13 40 25.33,-61 47 37.6,-54.0 ,-44.0 ,-53.1 ,1.81 ,,,4.83 ,1.15 ,1.00 ,CtN,6.37 ,216.31 ,42.23 ,MMB
G308.715-00.216,13 41 53.59,-62 31 11.7,-17.0 ,-11.0 ,-12.5 ,1.07 ,,,8.78 ,0.71 ,0.54 ,CtF,7.35 ,248.79 ,82.48 ,MMB
G308.754+00.549,13 40 57.60,-61 45 43.4,-52.0 ,-38.5 ,-45.3 ,11.63 ,,,6.57 ,1.81 ,0.27 ,CtF,6.52 ,231.76 ,502.01 ,MMB
G308.918+00.123,13 43 01.85,-62 08 52.2,-56.0 ,-52.5 ,-54.8 ,45.24 ,,,5.09 ,0.72 ,1.00 ,CtN,6.34 ,218.65 ,1172.08 ,MMB
G309.384-00.135,13 47 23.98,-62 18 12.0,-50.5 ,-49.0 ,-49.6 ,1.35 ,,,4.96 ,0.78 ,0.93 ,CtN,6.30 ,217.46 ,33.21 ,MMB
G309.901+00.231,13 51 01.05,-61 49 56.0,-57.0 ,-52.0 ,-54.6 ,16.70 ,,,4.89 ,0.75 ,1.00 ,CtN,6.26 ,216.81 ,399.33 ,MMB
G309.921+00.479,13 50 41.78,-61 35 10.2,-65.0 ,-53.5 ,-59.7 ,885.30 ,,,4.85 ,1.04 ,1.00 ,CtN,6.26 ,216.44 ,20824.47 ,MMB
G310.144+00.760,13 51 58.43,-61 15 41.3,-59.0 ,-53.5 ,-55.7 ,93.87 ,,,4.90 ,2.14 ,1.00 ,CtN,6.24 ,216.89 ,2253.82 ,MMB
G310.180-00.122,13 54 01.78,-62 06 34.6,2.5 ,4.5 ,3.6 ,1.13 ,,,10.37 ,1.50 ,1.00 ,CtF,8.06 ,259.56 ,121.52 ,MMB
G311.230-00.032,14 02 27.47,-61 45 14.4,24.0 ,27.0 ,24.8 ,1.92 ,,,12.98 ,0.65 ,1.00 ,CrF,9.77 ,272.38 ,323.48 ,MMB
G311.551-00.055,14 05 07.06,-61 41 15.9,-57.0 ,-55.5 ,-56.3 ,1.13 ,,,4.52 ,0.66 ,1.00 ,CtN,6.16 ,213.29 ,23.09 ,MMB
G311.628+00.266,14 04 59.20,-61 21 29.4,-60.0 ,-55.0 ,-57.8 ,4.31 ,,,4.45 ,0.62 ,0.76 ,CtN,6.17 ,212.64 ,85.35 ,MMB
G311.643-00.380,14 06 38.77,-61 58 23.1,31.0 ,36.5 ,32.6 ,11.13 ,,,13.20 ,0.55 ,1.00 ,CrF,9.88 ,273.60 ,1939.29 ,MMB
G311.729-00.735,14 08 13.97,-62 17 16.5,25.5 ,31.5 ,30.9 ,0.76 ,,,13.16 ,0.55 ,1.00 ,CrF,9.84 ,273.55 ,131.62 ,MMB
G311.947+00.142,14 07 49.72,-61 23 08.3,-48.0 ,-38.0 ,-38.7 ,0.25 ,,,8.90 ,0.73 ,0.38 ,CtF,6.98 ,251.61 ,19.80 ,MMB
G312.071+00.082,14 08 58.20,-61 24 23.8,-35.3 ,-29.5 ,-34.8 ,83.20 ,,,1.59 ,0.24 ,0.08 ,CrN,7.18 ,189.46 ,210.34 ,MMB
G312.108+00.262,14 08 49.31,-61 13 25.1,-54.5 ,-48.5 ,-49.9 ,22.89 ,,,4.28 ,0.59 ,1.00 ,CtN,6.16 ,211.02 ,419.31 ,MMB
G312.307+00.661,14 09 24.95,-60 47 00.5,-13.0 ,-11.5 ,-12.3 ,3.83 ,,,0.33 ,2.31 ,0.26 ,...,7.93 ,181.76 ,0.42 ,MMB
G312.501-00.084,14 12 48.95,-61 26 03.2,21.0 ,25.0 ,21.8 ,1.51 ,,,13.16 ,0.72 ,1.00 ,CrF,9.73 ,274.37 ,261.51 ,MMB
G312.597+00.045,14 13 14.35,-61 16 57.7,-60.5 ,-59.0 ,-59.8 ,1.00 ,,,4.30 ,0.55 ,0.83 ,CtN,6.12 ,211.14 ,18.49 ,MMB
G312.598+00.045,14 13 15.03,-61 16 53.6,-68.5 ,-64.0 ,-67.9 ,10.35 ,,,4.34 ,0.54 ,0.29 ,CtN,6.11 ,211.50 ,194.95 ,MMB
G312.698+00.126,14 13 49.85,-61 10 24.1,28.0 ,34.5 ,29.5 ,0.99 ,,,13.44 ,0.52 ,1.00 ,CrF,9.92 ,275.57 ,178.83 ,MMB
G312.702-00.087,14 14 25.12,-61 22 29.0,-59.5 ,-55.0 ,-58.2 ,1.39 ,,,4.28 ,0.54 ,1.00 ,CtN,6.12 ,210.94 ,25.46 ,MMB
G313.469+00.190,14 19 40.94,-60 51 47.3,-15.5 ,-3.0 ,-9.3 ,26.29 ,,,10.21 ,0.59 ,0.96 ,CtF,7.49 ,261.36 ,2740.58 ,MMB
G313.577+00.325,14 20 08.58,-60 42 00.8,-53.5 ,-46.0 ,-47.8 ,104.10 ,,,3.92 ,0.47 ,1.00 ,CtN,6.14 ,207.53 ,1599.64 ,MMB
G313.705-00.190,14 22 34.74,-61 08 26.8,-47.5 ,-41.0 ,-41.5 ,1.74 ,,,3.99 ,0.48 ,0.83 ,CtN,6.12 ,208.14 ,27.70 ,MMB
G313.767-00.863,14 25 01.73,-61 44 58.1,-57.0 ,-52.5 ,-56.3 ,9.00 ,,,3.91 ,0.53 ,0.65 ,CtN,6.13 ,207.41 ,137.59 ,MMB
G313.774-00.863,14 25 04.80,-61 44 50.3,-46.0 ,-40.5 ,-44.8 ,22.34 ,,,3.87 ,0.39 ,0.46 ,CtN,6.14 ,207.05 ,334.58 ,MMB
G313.994-00.084,14 24 30.78,-60 56 28.3,-9.0 ,-2.0 ,-4.9 ,15.16 ,,,10.40 ,0.64 ,1.00 ,CtF,7.54 ,262.94 ,1639.71 ,MMB
G314.221+00.273,14 25 12.89,-60 31 38.4,-62.5 ,-60.5 ,-61.6 ,2.70 ,,,3.93 ,0.50 ,0.61 ,CtN,6.10 ,207.51 ,41.70 ,MMB
G314.320+00.112,14 26 26.20,-60 38 31.3,-59.0 ,-42.5 ,-43.5 ,37.23 ,,,8.82 ,1.13 ,0.11 ,...,6.62 ,252.52 ,2896.21 ,MMB
G315.803-00.575,14 39 46.46,-60 42 39.6,7.5 ,9.0 ,8.2 ,3.85 ,,,12.59 ,1.03 ,1.00 ,...,8.82 ,275.70 ,610.26 ,MMB
G316.359-00.362,14 43 11.20,-60 17 13.3,1.5 ,8.5 ,3.4 ,107.30 ,,,11.78 ,0.84 ,1.00 ,CtF,8.14 ,272.64 ,14889.85 ,MMB
G316.381-00.379,14 43 24.21,-60 17 37.4,-6.0 ,1.5 ,-0.5 ,22.48 ,,,11.52 ,0.67 ,0.86 ,CtF,7.95 ,271.37 ,2983.33 ,MMB
G316.412-00.308,14 43 23.34,-60 13 00.9,-7.0 ,2.0 ,-5.6 ,9.00 ,,,1.42 ,0.24 ,0.05 ,CrN,7.19 ,187.83 ,18.15 ,MMB
G316.484-00.310,14 43 55.37,-60 11 18.8,-16.0 ,-11.0 ,-15.6 ,2.30 ,,,1.45 ,0.22 ,0.23 ,CrN,7.17 ,188.01 ,4.84 ,MMB
G316.640-00.087,14 44 18.45,-59 55 11.5,-25.5 ,-14.5 ,-20.4 ,95.28 ,,,10.84 ,0.54 ,0.87 ,CtF,7.45 ,267.93 ,11195.93 ,MMB
G316.811-00.057,14 45 26.43,-59 49 16.3,-49.0 ,-37.0 ,-45.8 ,75.32 ,,,3.62 ,0.38 ,0.89 ,CtN,6.04 ,204.21 ,987.02 ,MMB
G317.029+00.361,14 45 35.54,-59 20 58.6,-51.5 ,-46.0 ,-47.9 ,1.24 ,,,3.28 ,0.25 ,0.65 ,CtN,6.17 ,201.25 ,13.34 ,MMB
G317.061+00.256,14 46 10.31,-59 25 50.5,-45.0 ,-43.0 ,-43.7 ,1.04 ,,,3.44 ,0.36 ,0.87 ,CtN,6.10 ,202.59 ,12.31 ,MMB
G317.466-00.402,14 51 19.69,-59 50 50.7,-51.0 ,-35.0 ,-37.7 ,51.54 ,,,3.56 ,0.37 ,0.90 ,CtN,6.03 ,203.53 ,653.20 ,MMB
G317.701+00.110,14 51 11.69,-59 17 02.1,-48.0 ,-40.0 ,-42.3 ,26.51 ,,,3.52 ,0.36 ,0.84 ,CtN,6.03 ,203.13 ,328.47 ,MMB
G318.043-01.404,14 59 08.61,-60 28 25.5,44.0 ,47.0 ,46.3 ,7.78 ,,,16.72 ,1.83 ,1.00 ,...,11.97 ,290.97 ,2174.96 ,MMB
G318.050+00.087,14 53 42.67,-59 08 52.4,-59.0 ,-46.0 ,-51.8 ,12.60 ,,,3.51 ,0.35 ,1.00 ,CtN,6.02 ,202.96 ,155.23 ,MMB
G318.472-00.214,14 57 42.86,-59 13 15.9,-20.4 ,-18.5 ,-19.1 ,1.26 ,,,1.41 ,0.20 ,0.25 ,CrN,7.16 ,187.51 ,2.51 ,MMB
G318.770-00.150,14 59 35.32,-59 01 21.5,-34.0 ,-34.0 ,-34.0 ,0.40 ,,,3.47 ,0.35 ,0.58 ,CtN,5.99 ,202.43 ,4.82 ,P05
G318.948-00.196,15 00 55.40,-58 58 52.1,-39.0 ,-31.0 ,-34.6 ,616.50 ,,,10.40 ,1.04 ,0.15 ,...,6.84 ,267.42 ,66680.64 ,MMB
G319.163-00.421,15 03 13.74,-59 04 30.5,-22.5 ,-12.5 ,-21.1 ,6.93 ,,,1.45 ,0.20 ,0.71 ,CrN,7.12 ,187.66 ,14.57 ,MMB
G319.836-00.197,15 06 54.65,-58 33 00.0,-14.0 ,-8.5 ,-9.2 ,0.65 ,,,1.42 ,0.21 ,0.07 ,CrN,7.12 ,187.39 ,1.31 ,MMB
G320.123-00.504,15 10 00.17,-58 40 18.0,-12.0 ,-9.0 ,-10.1 ,3.67 ,,,1.36 ,0.23 ,0.59 ,CrN,7.16 ,187.00 ,6.79 ,MMB
G320.231-00.284,15 09 51.94,-58 25 38.5,-71.5 ,-58.0 ,-62.5 ,31.87 ,,,3.46 ,0.31 ,1.00 ,CtN,5.92 ,201.96 ,381.53 ,MMB
G320.244-00.562,15 11 01.61,-58 39 37.7,-50.5 ,-49.0 ,-49.7 ,1.62 ,,,3.36 ,0.32 ,1.00 ,CtN,5.97 ,201.11 ,18.29 ,MMB
G320.285-00.308,15 10 19.00,-58 25 16.7,-69.5 ,-68.5 ,-69.0 ,0.80 ,,,6.96 ,2.33 ,0.57 ,...,5.25 ,237.84 ,38.75 ,MMB
G320.414+00.109,15 09 33.34,-57 59 46.6,-14.5 ,-13.0 ,-13.4 ,3.19 ,,,1.37 ,0.22 ,0.18 ,CrN,7.15 ,187.02 ,5.99 ,MMB
G320.424+00.089,15 09 41.56,-58 00 29.2,-10.0 ,-4.0 ,-8.0 ,1.50 ,,,1.35 ,0.23 ,0.06 ,CrN,7.16 ,186.90 ,2.73 ,MMB
G320.625+00.098,15 10 58.12,-57 53 53.4,-8.0 ,-6.5 ,-7.6 ,0.80 ,,,1.28 ,0.22 ,0.05 ,CrN,7.21 ,186.47 ,1.31 ,MMB
G320.780+00.248,15 11 23.48,-57 41 25.1,-12.5 ,-2.5 ,-5.1 ,40.03 ,,,1.28 ,0.21 ,0.05 ,CrN,7.20 ,186.45 ,65.59 ,MMB
G321.030-00.485,15 15 51.79,-58 11 18.0,-68.0 ,-56.0 ,-66.5 ,28.00 ,,,3.43 ,0.31 ,0.59 ,CtN,5.89 ,201.48 ,329.42 ,MMB
G321.033-00.483,15 15 52.63,-58 11 07.7,-69.0 ,-54.0 ,-61.2 ,142.20 ,,,3.38 ,0.30 ,1.00 ,CtN,5.92 ,201.05 ,1624.55 ,MMB
G321.148-00.529,15 16 48.39,-58 09 50.2,-66.5 ,-65.0 ,-66.1 ,8.50 ,,,3.42 ,0.31 ,0.61 ,CtN,5.89 ,201.36 ,99.42 ,MMB
G321.704+01.168,15 13 44.72,-56 25 34.4,-46.0 ,-43.0 ,-44.3 ,2.09 ,,,2.44 ,0.91 ,0.56 ,...,6.42 ,193.63 ,12.44 ,MMB
G322.158+00.636,15 18 34.64,-56 38 25.3,-66.0 ,-51.0 ,-63.0 ,253.90 ,,,3.30 ,0.36 ,0.61 ,CtN,5.90 ,200.06 ,2764.97 ,MMB
G322.705-00.331,15 25 47.52,-57 09 15.5,-24.5 ,-20.5 ,-21.6 ,2.02 ,,,1.36 ,0.20 ,0.80 ,CrN,7.12 ,186.65 ,3.74 ,MMB
G323.459-00.079,15 29 19.33,-56 31 22.8,-68.5 ,-66.0 ,-66.9 ,15.21 ,,,3.32 ,0.31 ,0.52 ,CtN,5.83 ,199.83 ,167.65 ,MMB
G323.740-00.263,15 31 45.45,-56 30 50.1,-59.0 ,-42.0 ,-50.5 ,3231.00 ,,,3.20 ,0.29 ,1.00 ,CtN,5.88 ,198.77 ,33085.44 ,MMB
G323.766-01.370,15 36 37.69,-57 24 01.6,45.5 ,51.5 ,46.6 ,2.69 ,,,18.47 ,2.23 ,1.00 ,...,12.83 ,301.72 ,917.67 ,MMB
G323.793-00.397,15 32 38.09,-56 35 36.5,-26.0 ,-22.0 ,-22.7 ,2.06 ,,,1.38 ,0.20 ,0.89 ,CrN,7.08 ,186.61 ,3.92 ,MMB
G323.799+00.017,15 30 57.12,-56 15 01.5,-60.0 ,-55.5 ,-56.2 ,4.34 ,,,3.24 ,0.28 ,1.00 ,CtN,5.86 ,199.07 ,45.56 ,MMB
G324.716+00.342,15 34 57.47,-55 27 23.6,-51.0 ,-45.0 ,-45.9 ,10.83 ,,,3.13 ,0.29 ,1.00 ,CtN,5.88 ,197.91 ,106.10 ,MMB
G324.789-00.378,15 38 22.85,-55 59 47.0,11.5 ,12.5 ,11.8 ,1.74 ,,,13.59 ,0.57 ,1.00 ,CtF,8.37 ,290.65 ,321.36 ,MMB
G324.915+00.158,15 36 51.17,-55 29 22.9,-6.0 ,0.0 ,-2.3 ,12.10 ,,,13.26 ,0.46 ,0.97 ,CtF,8.09 ,289.51 ,2127.51 ,MMB
G324.923-00.568,15 39 57.64,-56 04 08.3,-80.0 ,-77.0 ,-78.3 ,4.92 ,,,4.78 ,1.27 ,0.51 ,...,5.05 ,212.95 ,112.41 ,MMB
G325.659-00.022,15 41 48.70,-55 11 27.0,28.6 ,30.5 ,29.4 ,2.25 ,,,16.36 ,0.53 ,0.88 ,CrF,10.67 ,300.14 ,602.21 ,MMB
G326.323-00.393,15 47 04.58,-55 04 50.4,-77.5 ,-69.0 ,-69.4 ,2.02 ,,,4.64 ,1.49 ,0.44 ,...,5.00 ,210.96 ,43.49 ,MMB
G326.448-00.748,15 49 18.63,-55 16 51.6,-73.0 ,-57.5 ,-71.7 ,9.04 ,,,4.38 ,1.38 ,0.52 ,...,5.11 ,208.28 ,173.43 ,MMB
G326.475+00.703,15 43 16.64,-54 07 14.6,-51.0 ,-37.0 ,-38.5 ,135.00 ,,,2.99 ,0.29 ,0.80 ,CtN,5.89 ,196.27 ,1206.91 ,MMB
G326.476+00.695,15 43 18.90,-54 07 35.5,-51.0 ,-37.0 ,-43.6 ,3.50 ,,,3.01 ,0.29 ,0.94 ,CtN,5.88 ,196.42 ,31.71 ,MMB
G326.608+00.799,15 43 35.99,-53 57 47.3,-45.5 ,-44.5 ,-45.2 ,1.51 ,,,3.01 ,0.29 ,0.80 ,CtN,5.88 ,196.38 ,13.68 ,MMB
G326.641+00.611,15 44 33.33,-54 05 31.5,-45.0 ,-34.5 ,-42.6 ,26.36 ,,,3.02 ,0.29 ,0.95 ,CtN,5.87 ,196.44 ,240.41 ,MMB
G326.662+00.520,15 45 02.95,-54 09 03.1,-43.0 ,-38.0 ,-38.6 ,29.09 ,,,3.02 ,0.29 ,0.92 ,CtN,5.87 ,196.43 ,265.31 ,MMB
G326.859-00.677,15 51 14.19,-54 58 04.8,-63.0 ,-57.0 ,-58.1 ,22.36 ,,,3.08 ,0.30 ,0.79 ,CtN,5.82 ,196.82 ,212.12 ,MMB
G326.986-00.031,15 49 07.67,-54 23 04.5,-61.0 ,-56.5 ,-60.7 ,1.74 ,,,3.14 ,0.27 ,0.66 ,CtN,5.78 ,197.23 ,17.16 ,MMB
G327.120+00.511,15 47 32.73,-53 52 38.4,-92.0 ,-83.0 ,-87.1 ,60.04 ,,,5.85 ,0.50 ,0.17 ,N4N,4.53 ,224.45 ,2054.72 ,MMB
G327.282-00.469,15 52 36.03,-54 32 24.0,-1.5 ,1.5 ,0.0 ,4.05 ,,,13.94 ,0.51 ,0.84 ,CtF,8.34 ,295.40 ,787.01 ,MMB
G327.291-00.578,15 53 07.65,-54 37 06.1,-49.0 ,-36.0 ,-37.0 ,3.37 ,,,2.95 ,0.28 ,0.84 ,CtN,5.89 ,195.71 ,29.33 ,MMB
G327.392+00.199,15 50 18.48,-53 57 06.3,-87.0 ,-79.0 ,-84.5 ,11.36 ,,,5.75 ,0.61 ,0.12 ,N4N,4.53 ,223.14 ,375.59 ,MMB
G327.395+00.197,15 50 20.06,-53 57 07.5,-90.0 ,-88.0 ,-89.5 ,9.00 ,,,5.68 ,0.56 ,0.16 ,N4N,4.55 ,222.29 ,290.36 ,MMB
G327.402+00.445,15 49 19.50,-53 45 13.9,-84.5 ,-72.0 ,-82.6 ,157.80 ,,,5.58 ,0.55 ,0.11 ,N4N,4.58 ,221.08 ,4913.32 ,MMB
G327.566-00.850,15 55 47.61,-54 39 11.4,-30.5 ,-21.5 ,-29.7 ,14.98 ,,,1.33 ,0.20 ,0.72 ,CrN,7.06 ,185.80 ,26.50 ,MMB
G327.590-00.094,15 52 36.82,-54 03 18.7,-87.0 ,-85.0 ,-86.3 ,5.15 ,,,8.29 ,1.32 ,0.31 ,N4F,4.59 ,255.47 ,353.93 ,MMB
G327.618-00.111,15 52 50.22,-54 03 00.8,-99.5 ,-94.0 ,-97.6 ,2.61 ,,,7.73 ,1.40 ,0.26 ,N4F,4.45 ,248.60 ,155.96 ,MMB
G327.710-00.394,15 54 32.98,-54 12 36.4,-80.0 ,-72.0 ,-78.0 ,4.23 ,,,4.71 ,1.31 ,0.53 ,N4N,4.87 ,211.12 ,93.84 ,MMB
G327.808-00.634,15 56 06.91,-54 19 54.4,-43.5 ,-41.0 ,-42.3 ,3.24 ,,,2.96 ,0.27 ,0.96 ,CtN,5.86 ,195.61 ,28.39 ,MMB
G327.863+00.098,15 53 13.44,-53 44 01.8,-46.5 ,-45.0 ,-46.3 ,1.48 ,,,3.02 ,0.28 ,1.00 ,CtN,5.82 ,196.03 ,13.50 ,MMB
G327.945-00.115,15 54 33.91,-53 50 44.3,-52.5 ,-50.0 ,-51.6 ,8.75 ,,,3.05 ,0.27 ,1.00 ,CtN,5.80 ,196.22 ,81.40 ,MMB
G328.140-00.432,15 56 57.75,-53 57 48.7,-40.5 ,-36.0 ,-39.2 ,4.20 ,,,2.94 ,0.28 ,0.94 ,CtN,5.86 ,195.35 ,36.30 ,MMB
G328.164+00.587,15 52 42.37,-53 09 50.5,-92.5 ,-90.0 ,-91.9 ,2.22 ,,,5.87 ,0.59 ,0.38 ,N4N,4.43 ,224.39 ,76.49 ,MMB
G328.237-00.547,15 57 58.28,-53 59 22.7,-47.0 ,-31.5 ,-44.7 ,1481.00 ,,,2.95 ,0.27 ,1.00 ,CtN,5.85 ,195.39 ,12888.40 ,MMB
G328.254-00.532,15 57 59.75,-53 58 00.4,-51.0 ,-36.0 ,-37.5 ,440.00 ,,,2.92 ,0.28 ,0.90 ,CtN,5.87 ,195.17 ,3751.62 ,MMB
G328.385+00.131,15 55 47.33,-53 22 30.8,28.0 ,30.0 ,29.0 ,1.88 ,,,16.90 ,0.53 ,0.88 ,CrF,10.84 ,305.17 ,536.95 ,MMB
G328.808+00.633,15 55 48.45,-52 43 06.6,-47.5 ,-42.0 ,-44.0 ,390.00 ,,,2.96 ,0.28 ,0.97 ,CtN,5.82 ,195.26 ,3417.02 ,MMB
G328.809+00.633,15 55 48.70,-52 43 05.5,-45.0 ,-44.0 ,-44.4 ,425.00 ,,,2.96 ,0.28 ,1.00 ,CtN,5.82 ,195.26 ,3723.68 ,MMB
G328.819+01.704,15 51 24.42,-51 53 05.4,-89.5 ,-71.0 ,-85.3 ,2.41 ,,,8.80 ,1.30 ,0.50 ,...,4.60 ,262.23 ,186.63 ,MMB
G328.940+00.558,15 56 47.43,-52 41 28.2,-99.0 ,-87.0 ,-98.8 ,1.40 ,,,5.70 ,0.58 ,0.61 ,N4N,4.40 ,221.99 ,45.49 ,MMB
G328.942+00.565,15 56 46.17,-52 41 04.8,-96.5 ,-88.5 ,-90.9 ,3.27 ,,,5.62 ,0.57 ,0.29 ,N4N,4.42 ,221.00 ,103.28 ,MMB
G329.029-00.205,16 00 31.80,-53 12 49.6,-41.5 ,-33.5 ,-37.1 ,170.90 ,,,2.92 ,0.28 ,0.93 ,CtN,5.84 ,194.90 ,1457.16 ,MMB
G329.031-00.198,16 00 30.32,-53 12 27.3,-48.5 ,-41.5 ,-45.8 ,45.00 ,,,2.95 ,0.27 ,1.00 ,CtN,5.82 ,195.11 ,391.61 ,MMB
G329.066-00.308,16 01 09.93,-53 16 02.6,-49.0 ,-40.0 ,-43.8 ,21.89 ,,,2.93 ,0.27 ,1.00 ,CtN,5.83 ,194.96 ,187.92 ,MMB
G329.183-00.314,16 01 47.01,-53 11 43.3,-60.0 ,-50.0 ,-55.6 ,10.70 ,,,3.01 ,0.27 ,1.00 ,CtN,5.77 ,195.49 ,96.94 ,MMB
G329.272+00.115,16 00 21.77,-52 48 48.1,-72.5 ,-71.0 ,-72.0 ,1.99 ,,,5.27 ,0.74 ,0.09 ,N4N,4.51 ,216.64 ,55.27 ,MMB
G329.339+00.148,16 00 33.13,-52 44 39.8,-108.0 ,-105.0 ,-106.4 ,27.16 ,,,5.56 ,0.62 ,0.63 ,N4N,4.40 ,220.10 ,839.61 ,MMB
G329.341-00.644,16 04 01.70,-53 20 21.1,-82.0 ,-81.0 ,-81.4 ,2.98 ,,,4.94 ,1.32 ,0.51 ,N4N,4.64 ,212.86 ,72.72 ,MMB
G329.405-00.459,16 03 32.16,-53 09 30.5,-73.0 ,-63.5 ,-70.5 ,60.00 ,,,4.89 ,1.52 ,0.47 ,N4N,4.66 ,212.28 ,1434.73 ,MMB
G329.407-00.459,16 03 32.65,-53 09 26.9,-73.5 ,-66.0 ,-66.8 ,130.30 ,,,4.45 ,1.47 ,0.44 ,N4N,4.88 ,207.67 ,2580.27 ,MMB
G329.469+00.503,15 59 40.71,-52 23 27.3,-74.5 ,-58.5 ,-72.0 ,21.58 ,,,9.22 ,0.52 ,0.35 ,N4F,4.69 ,267.45 ,1834.48 ,MMB
G329.526+00.216,16 01 11.70,-52 34 14.5,-94.0 ,-92.0 ,-92.8 ,2.73 ,,,9.40 ,0.21 ,0.35 ,N4F,4.77 ,269.42 ,241.22 ,MMB
G329.556+00.181,16 01 29.44,-52 34 39.9,-109.5 ,-104.5 ,-109.0 ,1.34 ,,,7.54 ,1.40 ,0.35 ,N4F,4.16 ,246.65 ,76.18 ,MMB
G329.610+00.114,16 02 03.14,-52 35 33.5,-69.0 ,-58.5 ,-60.1 ,49.85 ,,,9.65 ,0.49 ,0.57 ,N4F,4.88 ,272.04 ,4642.16 ,MMB
G329.622+00.138,16 02 00.30,-52 33 59.4,-86.0 ,-83.0 ,-85.0 ,1.63 ,,,9.50 ,0.21 ,0.51 ,N4F,4.80 ,270.55 ,147.11 ,MMB
G329.719+01.164,15 58 07.09,-51 43 32.6,-83.0 ,-72.5 ,-75.8 ,24.44 ,,,9.24 ,1.42 ,0.50 ,...,4.66 ,267.90 ,2086.63 ,MMB
G330.070+01.064,16 00 15.43,-51 34 25.6,-56.0 ,-35.0 ,-41.3 ,7.93 ,,,2.82 ,0.35 ,0.58 ,CtN,5.88 ,193.85 ,63.06 ,MMB
G330.226+00.290,16 04 18.94,-52 03 12.8,-92.5 ,-74.5 ,-75.4 ,1.87 ,,,9.50 ,0.50 ,0.49 ,N4F,4.72 ,271.16 ,168.77 ,MMB
G330.283+00.493,16 03 43.06,-51 51 48.3,-90.0 ,-87.5 ,-88.6 ,4.89 ,,,5.33 ,0.50 ,0.89 ,N4N,4.40 ,216.88 ,138.92 ,MMB
G330.875-00.383,16 10 23.09,-52 06 58.7,-73.5 ,-55.5 ,-70.0 ,0.25 ,,,3.29 ,0.48 ,0.07 ,CtN,5.51 ,196.88 ,2.71 ,MMB
G330.878-00.367,16 10 19.80,-52 06 07.9,-60.0 ,-58.0 ,-59.3 ,1.24 ,,,3.01 ,0.27 ,0.35 ,CtN,5.71 ,194.86 ,11.23 ,MMB
G330.953-00.182,16 09 52.37,-51 54 57.6,-90.5 ,-87.5 ,-87.6 ,7.87 ,,,5.09 ,0.43 ,0.78 ,N4N,4.45 ,213.74 ,203.90 ,MMB
G330.998+00.093,16 08 53.08,-51 40 59.2,-30.0 ,-28.5 ,-28.6 ,1.46 ,,,12.54 ,0.86 ,0.12 ,...,6.70 ,294.86 ,229.59 ,MMB
G331.059+00.375,16 07 56.84,-51 25 59.8,-83.5 ,-70.0 ,-82.0 ,3.20 ,,,5.06 ,0.51 ,0.85 ,N4N,4.46 ,213.34 ,81.93 ,MMB
G331.120-00.118,16 10 23.04,-51 45 20.6,-94.5 ,-91.0 ,-93.2 ,2.55 ,,,9.85 ,0.49 ,0.11 ,N4F,4.78 ,275.70 ,247.41 ,MMB
G331.132-00.244,16 10 59.76,-51 50 22.6,-92.0 ,-81.0 ,-84.3 ,37.41 ,,,5.05 ,0.42 ,0.68 ,N4N,4.45 ,213.19 ,954.05 ,MMB
G331.134+00.156,16 09 15.17,-51 32 38.7,-84.0 ,-72.0 ,-72.2 ,2.02 ,,,5.04 ,0.49 ,0.44 ,N4N,4.46 ,213.07 ,51.31 ,MMB
G331.278-00.188,16 11 26.59,-51 41 56.7,-87.5 ,-77.0 ,-78.1 ,104.65 ,,,5.02 ,0.43 ,0.33 ,N4N,4.46 ,212.77 ,2637.22 ,MMB
G331.342-00.346,16 12 26.45,-51 46 16.4,-77.0 ,-63.0 ,-65.1 ,124.10 ,,,4.95 ,0.51 ,0.07 ,N4N,4.49 ,211.95 ,3040.76 ,MMB
G331.425+00.264,16 10 09.36,-51 16 04.5,-91.0 ,-78.0 ,-88.8 ,18.81 ,,,5.05 ,0.45 ,1.00 ,N4N,4.43 ,213.03 ,479.70 ,MMB
G331.437-00.304,16 12 42.00,-51 40 30.9,-91.0 ,-85.0 ,-89.8 ,8.00 ,,,5.01 ,0.40 ,0.89 ,N4N,4.45 ,212.57 ,200.80 ,MMB
G331.442-00.187,16 12 12.49,-51 35 10.1,-93.0 ,-84.0 ,-86.2 ,77.21 ,,,10.04 ,0.42 ,0.28 ,N4F,4.85 ,277.93 ,7782.89 ,MMB
G331.542-00.066,16 12 09.02,-51 25 47.6,-94.0 ,-85.0 ,-85.8 ,7.00 ,,,5.02 ,0.43 ,0.73 ,N4N,4.44 ,212.63 ,176.40 ,MMB
G331.543-00.066,16 12 09.14,-51 25 45.3,-85.0 ,-79.0 ,-84.5 ,16.00 ,,,5.02 ,0.43 ,0.69 ,N4N,4.44 ,212.63 ,403.21 ,MMB
G331.556-00.121,16 12 27.21,-51 27 38.2,-105.0 ,-94.0 ,-97.1 ,69.34 ,,,5.05 ,0.41 ,0.93 ,N4N,4.42 ,212.96 ,1768.34 ,MMB
G331.710+00.603,16 10 01.77,-50 49 32.3,-75.5 ,-69.0 ,-73.3 ,13.00 ,,,4.62 ,1.18 ,0.55 ,N4N,4.63 ,208.21 ,277.48 ,MMB
G331.900-01.186,16 18 49.13,-51 59 28.2,-59.5 ,-45.0 ,-46.3 ,4.24 ,,,11.31 ,1.00 ,0.31 ,...,5.63 ,288.93 ,542.36 ,MMB
G332.094-00.421,16 16 16.45,-51 18 25.7,-62.5 ,-58.0 ,-58.5 ,21.80 ,,,2.96 ,0.26 ,0.36 ,CtN,5.70 ,194.05 ,191.00 ,MMB
G332.295+02.280,16 05 41.72,-49 11 30.3,-27.0 ,-20.0 ,-24.0 ,145.00 ,,,1.17 ,0.21 ,0.85 ,CrN,7.13 ,184.37 ,198.49 ,MMB
G332.295-00.094,16 15 45.40,-50 55 53.7,-60.0 ,-42.0 ,-47.1 ,8.17 ,,,2.90 ,0.26 ,0.94 ,CtN,5.74 ,193.58 ,68.71 ,MMB
G332.296-00.094,16 15 45.71,-50 55 54.0,-47.0 ,-46.0 ,-46.5 ,7.30 ,,,2.90 ,0.26 ,1.00 ,CtN,5.74 ,193.58 ,61.39 ,MMB
G332.351-00.436,16 17 31.51,-51 08 22.0,-54.5 ,-43.0 ,-53.2 ,6.77 ,,,2.93 ,0.26 ,0.46 ,CtN,5.72 ,193.75 ,58.12 ,MMB
G332.352-00.117,16 16 07.11,-50 54 31.2,-56.0 ,-41.5 ,-44.6 ,6.59 ,,,2.89 ,0.27 ,1.00 ,CtN,5.75 ,193.49 ,55.04 ,MMB
G332.364+00.607,16 13 01.46,-50 22 36.9,-48.5 ,-48.0 ,-48.3 ,1.07 ,,,2.87 ,0.27 ,1.00 ,CtN,5.76 ,193.36 ,8.81 ,MMB
G332.560-00.148,16 17 12.12,-50 47 12.6,-56.5 ,-45.5 ,-54.8 ,3.09 ,,,2.95 ,0.27 ,0.49 ,CtN,5.70 ,193.81 ,26.89 ,MMB
G332.583+00.147,16 16 00.86,-50 33 31.6,-51.0 ,-39.0 ,-40.2 ,7.08 ,,,2.85 ,0.28 ,0.97 ,CtN,5.77 ,193.14 ,57.51 ,MMB
G332.604-00.168,16 17 29.32,-50 46 13.0,-51.0 ,-42.0 ,-49.0 ,1.12 ,,,2.91 ,0.27 ,0.73 ,CtN,5.73 ,193.53 ,9.48 ,MMB
G332.653-00.621,16 19 43.51,-51 03 36.9,-51.5 ,-44.5 ,-50.6 ,5.10 ,,,2.91 ,0.26 ,0.84 ,CtN,5.72 ,193.51 ,43.19 ,MMB
G332.701-00.588,16 19 47.43,-51 00 09.4,-63.0 ,-62.0 ,-62.8 ,1.20 ,,,10.50 ,0.33 ,0.33 ,N4F,4.96 ,283.77 ,132.30 ,MMB
G332.726-00.621,16 20 03.00,-51 00 32.5,-57.0 ,-44.5 ,-47.1 ,5.35 ,,,2.89 ,0.26 ,0.92 ,CtN,5.74 ,193.35 ,44.68 ,MMB
G332.813-00.701,16 20 48.12,-51 00 15.6,-59.5 ,-50.5 ,-53.1 ,12.86 ,,,10.57 ,1.00 ,0.16 ,N4F,4.99 ,284.54 ,1436.78 ,MMB
G332.826-00.549,16 20 10.85,-50 53 14.2,-62.5 ,-55.0 ,-61.7 ,2.42 ,,,10.50 ,0.31 ,0.46 ,N4F,4.94 ,283.95 ,266.81 ,MMB
G332.854+00.817,16 14 20.45,-49 53 13.0,-49.5 ,-44.5 ,-45.3 ,1.10 ,,,11.41 ,1.06 ,0.19 ,...,5.58 ,291.05 ,143.21 ,MMB
G332.942-00.686,16 21 19.00,-50 54 10.2,-56.0 ,-51.5 ,-52.0 ,2.00 ,,,2.93 ,0.26 ,1.00 ,CtN,5.70 ,193.53 ,17.17 ,MMB
G332.960+00.135,16 17 46.02,-50 18 18.0,-55.0 ,-54.0 ,-54.3 ,1.96 ,,,2.94 ,0.27 ,0.59 ,CtN,5.69 ,193.58 ,16.94 ,MMB
G332.963-00.679,16 21 22.92,-50 52 58.5,-54.0 ,-38.0 ,-45.9 ,63.29 ,,,2.89 ,0.26 ,1.00 ,CtN,5.73 ,193.26 ,528.60 ,MMB
G332.975+00.773,16 15 04.51,-49 50 09.3,-55.5 ,-43.0 ,-43.2 ,1.73 ,,,11.59 ,1.01 ,0.14 ,...,5.70 ,292.44 ,232.39 ,MMB
G332.987-00.487,16 20 37.80,-50 43 49.7,-66.5 ,-55.5 ,-55.7 ,6.91 ,,,2.95 ,0.26 ,0.44 ,CtN,5.68 ,193.64 ,60.13 ,MMB
G333.029-00.015,16 18 44.17,-50 21 50.6,-62.5 ,-52.5 ,-54.2 ,6.12 ,,,2.92 ,0.27 ,0.36 ,CtN,5.70 ,193.43 ,52.18 ,MMB
G333.029-00.063,16 18 56.73,-50 23 54.3,-41.0 ,-39.0 ,-40.3 ,1.84 ,,,2.84 ,0.28 ,0.72 ,CtN,5.76 ,192.91 ,14.84 ,MMB
G333.068-00.447,16 20 48.95,-50 38 40.2,-56.5 ,-54.0 ,-54.6 ,24.50 ,,,2.93 ,0.26 ,0.85 ,CtN,5.69 ,193.48 ,210.33 ,MMB
G333.109-00.500,16 21 14.19,-50 39 13.1,-61.5 ,-60.0 ,-60.9 ,5.00 ,,,2.96 ,0.27 ,0.55 ,CtN,5.67 ,193.66 ,43.81 ,MMB
G333.121-00.434,16 20 59.66,-50 35 51.9,-51.0 ,-48.0 ,-48.5 ,54.59 ,,,2.89 ,0.26 ,1.00 ,CtN,5.72 ,193.20 ,455.94 ,MMB
G333.126-00.440,16 21 02.61,-50 35 54.8,-44.5 ,-43.0 ,-44.1 ,3.00 ,,,2.86 ,0.27 ,1.00 ,CtN,5.75 ,193.00 ,24.54 ,MMB
G333.128-00.440,16 21 03.26,-50 35 49.4,-47.0 ,-44.0 ,-45.9 ,1.50 ,,,2.88 ,0.26 ,1.00 ,CtN,5.73 ,193.13 ,12.44 ,MMB
G333.128-00.560,16 21 35.38,-50 40 56.5,-61.0 ,-52.0 ,-52.7 ,18.00 ,,,2.91 ,0.26 ,1.00 ,CtN,5.71 ,193.32 ,152.43 ,MMB
G333.130-00.560,16 21 35.73,-50 40 51.0,-64.0 ,-56.0 ,-56.7 ,29.68 ,,,2.94 ,0.26 ,0.76 ,CtN,5.68 ,193.52 ,256.54 ,MMB
G333.135-00.431,16 21 02.82,-50 35 12.0,-53.0 ,-52.0 ,-52.5 ,1.00 ,,,2.91 ,0.26 ,0.89 ,CtN,5.71 ,193.32 ,8.47 ,MMB
G333.163-00.101,16 19 42.67,-50 19 53.2,-96.0 ,-91.0 ,-95.2 ,11.84 ,,,4.85 ,0.38 ,1.00 ,N4N,4.41 ,209.81 ,278.51 ,MMB
G333.184-00.091,16 19 45.62,-50 18 35.0,-91.0 ,-81.0 ,-81.9 ,12.50 ,,,4.81 ,0.38 ,1.00 ,N4N,4.43 ,209.36 ,289.20 ,MMB
G333.234-00.060,16 19 50.89,-50 15 10.7,-88.0 ,-85.0 ,-85.3 ,1.80 ,,,4.82 ,0.38 ,1.00 ,N4N,4.42 ,209.44 ,41.82 ,MMB
G333.234-00.062,16 19 51.26,-50 15 14.7,-92.5 ,-80.0 ,-90.2 ,1.50 ,,,4.83 ,0.38 ,1.00 ,N4N,4.41 ,209.55 ,34.99 ,MMB
G333.315+00.105,16 19 29.01,-50 04 41.3,-50.5 ,-37.0 ,-43.8 ,13.18 ,,,10.86 ,0.48 ,0.39 ,N4F,5.12 ,287.67 ,1554.44 ,MMB
G333.387+00.032,16 20 07.59,-50 04 47.2,-75.0 ,-60.0 ,-73.8 ,2.81 ,,,10.63 ,0.46 ,0.32 ,N4F,4.95 ,285.87 ,317.52 ,MMB
G333.466-00.164,16 21 20.18,-50 09 48.6,-49.0 ,-37.0 ,-42.3 ,40.48 ,,,2.86 ,0.27 ,1.00 ,CtN,5.74 ,192.87 ,331.11 ,MMB
G333.562-00.025,16 21 08.80,-49 59 48.0,-44.5 ,-33.5 ,-35.2 ,51.63 ,,,2.83 ,0.28 ,0.94 ,CtN,5.76 ,192.65 ,413.50 ,MMB
G333.646+00.058,16 21 09.14,-49 52 45.9,-89.5 ,-80.5 ,-87.4 ,10.85 ,,,4.77 ,0.38 ,1.00 ,N4N,4.42 ,208.65 ,246.87 ,MMB
G333.683-00.437,16 23 29.78,-50 12 08.6,-8.0 ,0.0 ,-5.6 ,40.60 ,,,1.26 ,0.21 ,0.55 ,CrN,7.04 ,184.55 ,64.46 ,MMB
G333.761-00.226,16 22 54.27,-49 59 54.5,-57.0 ,-51.0 ,-55.0 ,2.65 ,,,2.93 ,0.27 ,0.70 ,CtN,5.67 ,193.20 ,22.75 ,MMB
G333.851+00.527,16 20 00.92,-49 24 06.9,-50.0 ,-40.0 ,-40.4 ,0.99 ,,,10.91 ,0.41 ,0.13 ,N4F,5.08 ,288.87 ,117.84 ,MMB
G333.900-00.099,16 22 57.39,-49 48 35.1,-60.0 ,-56.0 ,-56.8 ,0.85 ,,,10.79 ,0.50 ,0.31 ,N4F,4.99 ,287.97 ,98.96 ,MMB
G333.931-00.135,16 23 14.83,-49 48 48.9,-38.0 ,-36.0 ,-36.9 ,18.41 ,,,2.84 ,0.28 ,0.96 ,CtN,5.74 ,192.57 ,148.49 ,MMB
G334.138-00.023,16 23 39.56,-49 35 15.2,-34.5 ,-30.5 ,-31.2 ,3.91 ,,,2.80 ,0.28 ,0.85 ,CtN,5.76 ,192.24 ,30.65 ,MMB
G334.307-00.079,16 24 38.12,-49 30 24.5,-39.0 ,-33.0 ,-36.8 ,1.76 ,,,2.82 ,0.28 ,0.96 ,CtN,5.74 ,192.30 ,14.00 ,MMB
G334.635-00.015,16 25 45.73,-49 13 37.4,-31.0 ,-27.0 ,-30.1 ,66.37 ,,,2.80 ,0.28 ,0.83 ,CtN,5.75 ,192.05 ,520.34 ,MMB
G334.933-00.307,16 28 18.81,-49 12 57.6,-111.5 ,-100.5 ,-102.8 ,6.00 ,,,6.86 ,2.50 ,0.64 ,3kN,3.49 ,236.33 ,282.36 ,MMB
G334.935-00.098,16 27 24.25,-49 04 11.3,-23.0 ,-17.0 ,-19.6 ,4.60 ,,,1.32 ,0.21 ,0.58 ,CrN,6.98 ,184.60 ,8.02 ,MMB
G335.060-00.427,16 29 23.13,-49 12 27.1,-48.0 ,-25.0 ,-31.1 ,78.01 ,,,2.77 ,0.28 ,0.87 ,CtN,5.76 ,191.70 ,598.56 ,MMB
G335.426-00.240,16 30 05.58,-48 48 44.8,-53.0 ,-31.0 ,-50.6 ,91.20 ,,,2.87 ,0.26 ,0.92 ,CtN,5.67 ,192.16 ,751.21 ,MMB
G335.556-00.307,16 30 55.98,-48 45 50.2,-119.0 ,-110.0 ,-116.0 ,25.00 ,,,7.20 ,1.78 ,0.75 ,3kN,3.38 ,241.83 ,1296.00 ,MMB
G335.585-00.285,16 30 57.28,-48 43 39.7,-51.0 ,-43.0 ,-48.8 ,52.00 ,,,2.87 ,0.26 ,0.96 ,CtN,5.66 ,192.09 ,428.32 ,MMB
G335.585-00.289,16 30 58.67,-48 43 50.7,-56.0 ,-50.0 ,-51.4 ,91.00 ,,,2.88 ,0.26 ,0.92 ,CtN,5.65 ,192.15 ,754.79 ,MMB
G335.585-00.290,16 30 58.79,-48 43 53.4,-48.0 ,-45.0 ,-47.3 ,54.00 ,,,2.86 ,0.26 ,1.00 ,CtN,5.67 ,192.03 ,441.70 ,MMB
G335.600-00.070,16 30 07.20,-48 34 22.1,-51.0 ,-50.0 ,-50.4 ,1.70 ,,,2.88 ,0.26 ,0.63 ,CtN,5.65 ,192.15 ,14.10 ,P05
G335.726+00.191,16 29 27.37,-48 17 53.2,-55.0 ,-43.5 ,-44.4 ,75.44 ,,,11.35 ,0.38 ,0.71 ,N4F,5.16 ,295.21 ,9718.37 ,MMB
G335.789+00.174,16 29 47.33,-48 15 51.7,-59.0 ,-45.0 ,-47.4 ,239.80 ,,,2.74 ,0.29 ,0.35 ,CtN,5.76 ,191.25 ,1800.32 ,MMB
G335.824-00.177,16 31 28.33,-48 28 49.2,-26.5 ,-25.5 ,-26.1 ,1.37 ,,,2.64 ,0.30 ,0.87 ,CtN,5.84 ,190.66 ,9.55 ,MMB
G336.018-00.827,16 35 09.26,-48 46 47.4,-55.0 ,-39.5 ,-53.3 ,179.60 ,,,2.71 ,0.32 ,1.00 ,CtN,5.78 ,190.99 ,1319.00 ,MMB
G336.358-00.137,16 33 29.17,-48 03 43.9,-81.5 ,-72.5 ,-73.5 ,13.19 ,,,9.51 ,0.35 ,0.09 ,Per,3.85 ,-81.62 ,1192.90 ,MMB
G336.409-00.257,16 34 13.20,-48 06 20.9,-87.0 ,-84.0 ,-86.2 ,8.00 ,,,4.47 ,0.34 ,0.89 ,N4N,4.43 ,203.81 ,159.85 ,MMB
G336.433-00.262,16 34 20.22,-48 05 32.2,-95.0 ,-86.0 ,-93.0 ,32.03 ,,,4.49 ,0.34 ,0.52 ,N4N,4.42 ,203.99 ,645.73 ,MMB
G336.464-00.157,16 34 00.05,-47 59 53.5,-86.5 ,-77.5 ,-85.9 ,1.16 ,,,4.48 ,0.33 ,0.64 ,N4N,4.42 ,203.87 ,23.28 ,MMB
G336.496-00.271,16 34 38.02,-48 03 03.9,-27.0 ,-19.0 ,-24.0 ,17.92 ,,,1.39 ,0.25 ,0.15 ,...,6.90 ,184.61 ,34.62 ,MMB
G336.526-00.156,16 34 15.00,-47 57 07.4,-95.5 ,-94.5 ,-94.8 ,0.70 ,,,4.50 ,0.34 ,0.28 ,N4N,4.40 ,204.02 ,14.18 ,MMB
G336.703-00.099,16 34 42.76,-47 46 57.6,-36.0 ,-35.0 ,-35.7 ,2.98 ,,,2.66 ,0.29 ,0.80 ,CtN,5.80 ,190.44 ,21.09 ,MMB
G336.809+00.119,16 34 11.11,-47 33 25.3,-86.0 ,-80.0 ,-81.7 ,4.81 ,,,9.55 ,0.33 ,0.33 ,Per,3.81 ,-80.51 ,438.68 ,MMB
G336.822+00.028,16 34 38.28,-47 36 32.2,-78.0 ,-76.5 ,-76.8 ,22.88 ,,,4.44 ,0.33 ,0.59 ,N4N,4.43 ,203.25 ,451.05 ,MMB
G336.825+00.139,16 34 09.82,-47 31 52.9,-90.0 ,-86.5 ,-88.6 ,5.75 ,,,9.55 ,0.33 ,0.41 ,Per,3.81 ,-80.49 ,524.41 ,MMB
G336.830-00.375,16 36 26.19,-47 52 31.1,-27.5 ,-17.0 ,-22.8 ,33.94 ,,,1.43 ,0.26 ,0.17 ,...,6.86 ,184.71 ,69.40 ,MMB
G336.864+00.005,16 34 54.44,-47 35 37.3,-82.5 ,-74.0 ,-76.0 ,66.20 ,,,9.56 ,0.33 ,0.28 ,Per,3.81 ,-80.31 ,6050.26 ,MMB
G336.881+00.008,16 34 57.65,-47 34 46.7,-69.0 ,-67.0 ,-68.1 ,2.50 ,,,11.46 ,0.35 ,0.46 ,N4F,5.09 ,297.97 ,328.33 ,MMB
G336.916-00.024,16 35 14.27,-47 34 30.1,-128.0 ,-114.0 ,-127.3 ,4.01 ,,,6.48 ,0.24 ,0.08 ,3kN,3.35 ,229.25 ,168.38 ,MMB
G336.941-00.156,16 35 55.19,-47 38 45.4,-79.0 ,-64.0 ,-67.2 ,22.04 ,,,4.39 ,0.34 ,0.66 ,N4N,4.46 ,202.70 ,424.76 ,MMB
G336.957-00.225,16 36 16.99,-47 40 48.6,-68.5 ,-65.5 ,-68.1 ,2.01 ,,,11.46 ,0.39 ,0.08 ,N4F,5.09 ,298.10 ,263.98 ,MMB
G336.958-00.977,16 39 37.55,-48 10 58.4,-50.5 ,-48.0 ,-49.4 ,1.32 ,,,2.68 ,0.32 ,1.00 ,CtN,5.78 ,190.46 ,9.48 ,MMB
G336.983-00.183,16 36 12.41,-47 37 58.2,-90.0 ,-75.0 ,-80.7 ,14.90 ,,,4.42 ,0.33 ,0.71 ,N4N,4.43 ,202.95 ,291.09 ,MMB
G336.994-00.027,16 35 33.98,-47 31 12.0,-127.0 ,-117.0 ,-125.8 ,33.33 ,,,7.87 ,0.59 ,0.65 ,3kN,3.21 ,253.59 ,2064.36 ,MMB
G337.052-00.226,16 36 40.17,-47 36 38.4,-79.0 ,-75.0 ,-77.6 ,23.43 ,,,9.58 ,0.36 ,0.19 ,Per,3.80 ,-79.80 ,2150.32 ,MMB
G337.097-00.929,16 39 57.77,-48 02 49.1,-43.0 ,-37.5 ,-40.5 ,7.54 ,,,2.63 ,0.28 ,1.00 ,CtN,5.82 ,190.13 ,52.15 ,MMB
G337.132-00.068,16 36 17.67,-47 26 41.0,-65.5 ,-59.5 ,-60.5 ,2.42 ,,,4.37 ,0.34 ,0.15 ,N4N,4.46 ,202.38 ,46.21 ,MMB
G337.153-00.395,16 37 48.86,-47 38 56.5,-51.0 ,-48.5 ,-49.4 ,22.06 ,,,2.73 ,0.28 ,1.00 ,CtN,5.73 ,190.65 ,164.41 ,MMB
G337.176-00.032,16 36 18.82,-47 23 19.9,-75.0 ,-62.5 ,-64.7 ,6.78 ,,,4.38 ,0.34 ,0.28 ,N4N,4.45 ,202.44 ,130.07 ,MMB
G337.201+00.114,16 35 46.56,-47 16 16.7,-64.5 ,-52.5 ,-57.2 ,13.85 ,,,11.56 ,0.37 ,0.72 ,N4F,5.13 ,299.23 ,1850.83 ,MMB
G337.202-00.094,16 36 41.22,-47 24 40.2,-84.0 ,-65.5 ,-71.7 ,1.70 ,,,9.61 ,0.36 ,0.25 ,Per,3.79 ,-79.22 ,157.00 ,MMB
G337.258-00.101,16 36 56.32,-47 22 26.4,-74.0 ,-67.0 ,-69.4 ,8.06 ,,,11.55 ,0.35 ,0.32 ,N4F,5.12 ,299.26 ,1075.22 ,MMB
G337.263-00.070,16 36 49.36,-47 20 58.7,-41.0 ,-39.0 ,-40.1 ,1.05 ,,,11.73 ,0.39 ,0.53 ,N4F,5.26 ,300.48 ,144.47 ,MMB
G337.300-00.874,16 40 31.34,-47 51 32.1,-98.0 ,-87.5 ,-88.4 ,2.00 ,,,9.47 ,1.50 ,0.52 ,...,3.70 ,279.12 ,179.36 ,MMB
G337.388-00.210,16 37 56.01,-47 21 01.2,-67.5 ,-52.0 ,-56.3 ,24.38 ,,,11.67 ,0.33 ,0.53 ,N4F,5.20 ,300.31 ,3320.29 ,MMB
G337.404-00.402,16 38 50.52,-47 28 00.2,-43.0 ,-37.5 ,-39.5 ,73.69 ,,,2.67 ,0.28 ,1.00 ,CtN,5.78 ,190.23 ,525.33 ,MMB
G337.517-00.348,16 39 03.09,-47 20 48.7,8.5 ,10.5 ,9.6 ,1.24 ,,,15.88 ,0.44 ,0.86 ,CtF,8.91 ,317.05 ,312.70 ,MMB
G337.613-00.060,16 38 09.54,-47 04 59.9,-54.0 ,-38.0 ,-41.6 ,19.54 ,,,11.79 ,0.39 ,0.62 ,N4F,5.27 ,301.50 ,2716.14 ,MMB
G337.632-00.079,16 38 19.12,-47 04 53.3,-64.0 ,-54.0 ,-56.9 ,13.60 ,,,2.77 ,0.32 ,0.14 ,CtN,5.69 ,190.68 ,104.35 ,MMB
G337.686+00.137,16 37 35.42,-46 53 47.6,-75.5 ,-65.0 ,-74.9 ,0.70 ,,,9.64 ,0.37 ,0.40 ,Per,3.74 ,-78.15 ,65.05 ,MMB
G337.703-00.053,16 38 29.12,-47 00 43.2,-52.0 ,-43.0 ,-44.1 ,13.00 ,,,11.80 ,0.38 ,0.68 ,N4F,5.26 ,301.72 ,1810.12 ,MMB
G337.705-00.053,16 38 29.63,-47 00 35.5,-58.0 ,-49.0 ,-54.6 ,165.49 ,,,11.73 ,0.36 ,0.80 ,N4F,5.21 ,301.28 ,22770.25 ,MMB
G337.710+00.089,16 37 53.41,-46 54 40.8,-79.0 ,-72.0 ,-72.6 ,4.73 ,,,4.37 ,0.32 ,0.44 ,N4N,4.43 ,201.98 ,90.33 ,MMB
G337.720+00.065,16 38 02.21,-46 55 13.6,-66.5 ,-63.5 ,-63.9 ,1.17 ,,,4.35 ,0.33 ,0.27 ,N4N,4.44 ,201.79 ,22.14 ,MMB
G337.844-00.375,16 40 26.67,-47 07 13.4,-43.0 ,-37.0 ,-38.6 ,4.44 ,,,2.67 ,0.28 ,1.00 ,CtN,5.77 ,190.06 ,31.65 ,MMB
G337.920-00.456,16 41 06.05,-47 07 02.5,-41.0 ,-36.0 ,-37.9 ,27.94 ,,,2.66 ,0.28 ,1.00 ,CtN,5.77 ,189.98 ,197.69 ,MMB
G337.966-00.169,16 40 01.09,-46 53 34.5,-63.0 ,-54.0 ,-59.5 ,9.48 ,,,4.31 ,0.34 ,0.17 ,N4N,4.46 ,201.26 ,176.10 ,MMB
G337.997+00.136,16 38 48.50,-46 39 57.5,-35.5 ,-31.5 ,-32.0 ,5.13 ,,,11.89 ,0.45 ,0.33 ,N4F,5.30 ,302.83 ,725.24 ,MMB
G338.069+00.011,16 39 37.95,-46 41 45.3,-40.5 ,-38.5 ,-39.3 ,4.00 ,,,11.90 ,0.41 ,0.66 ,N4F,5.30 ,303.02 ,566.44 ,MMB
G338.075+00.009,16 39 39.80,-46 41 33.4,-42.5 ,-30.0 ,-41.6 ,4.60 ,,,11.89 ,0.40 ,0.68 ,N4F,5.29 ,302.97 ,650.31 ,MMB
G338.075+00.012,16 39 39.04,-46 41 28.0,-54.5 ,-43.5 ,-43.9 ,11.91 ,,,11.88 ,0.39 ,0.71 ,N4F,5.28 ,302.91 ,1680.91 ,MMB
G338.140+00.178,16 39 10.92,-46 31 55.2,-43.0 ,-33.5 ,-34.4 ,3.75 ,,,11.92 ,0.44 ,0.27 ,N4F,5.31 ,303.28 ,532.82 ,MMB
G338.160-00.064,16 40 18.70,-46 40 37.8,-69.0 ,-62.5 ,-66.1 ,2.34 ,,,11.73 ,0.35 ,0.40 ,N4F,5.15 ,302.11 ,321.97 ,MMB
G338.280+00.542,16 38 09.08,-46 11 03.3,-63.0 ,-56.0 ,-56.7 ,6.92 ,,,2.69 ,0.37 ,0.59 ,CtN,5.74 ,189.99 ,50.07 ,MMB
G338.287+00.120,16 40 00.13,-46 27 37.1,-44.0 ,-38.5 ,-40.0 ,20.48 ,,,11.95 ,0.41 ,0.52 ,N4F,5.32 ,303.73 ,2924.60 ,MMB
G338.325-00.409,16 42 27.53,-46 46 54.3,-29.0 ,-24.5 ,-26.7 ,1.29 ,,,2.59 ,0.30 ,0.91 ,CtN,5.82 ,189.46 ,8.65 ,MMB
G338.388+00.162,16 40 12.37,-46 21 25.6,-37.5 ,-26.0 ,-32.8 ,4.00 ,,,12.00 ,0.42 ,0.36 ,N4F,5.35 ,304.22 ,576.00 ,MMB
G338.392-00.403,16 42 41.27,-46 43 39.0,-34.5 ,-32.5 ,-33.6 ,3.27 ,,,2.62 ,0.29 ,0.97 ,CtN,5.80 ,189.58 ,22.45 ,MMB
G338.396-00.007,16 40 58.41,-46 27 47.8,-55.0 ,-45.0 ,-48.8 ,3.63 ,,,11.92 ,0.38 ,0.78 ,N4F,5.28 ,303.75 ,515.77 ,MMB
G338.432+00.058,16 40 49.79,-46 23 37.0,-33.5 ,-24.0 ,-30.2 ,35.23 ,,,12.02 ,0.43 ,0.52 ,N4F,5.36 ,304.43 ,5090.04 ,MMB
G338.461-00.245,16 42 15.50,-46 34 18.4,-63.5 ,-48.5 ,-51.8 ,72.51 ,,,2.74 ,0.29 ,0.70 ,CtN,5.69 ,190.18 ,544.38 ,MMB
G338.472+00.289,16 39 58.91,-46 12 35.4,-35.0 ,-29.0 ,-29.3 ,0.95 ,,,2.59 ,0.29 ,0.91 ,CtN,5.82 ,189.40 ,6.37 ,MMB
G338.497+00.207,16 40 25.89,-46 14 43.5,-31.0 ,-28.0 ,-28.1 ,2.48 ,,,2.59 ,0.30 ,0.76 ,CtN,5.82 ,189.39 ,16.64 ,MMB
G338.561+00.218,16 40 37.96,-46 11 25.8,-43.0 ,-29.5 ,-39.2 ,42.96 ,,,12.01 ,0.40 ,0.26 ,N4F,5.33 ,304.61 ,6196.55 ,MMB
G338.566+00.110,16 41 07.03,-46 15 28.3,-80.0 ,-74.0 ,-78.1 ,10.02 ,,,9.85 ,0.43 ,0.74 ,Per,3.74 ,-74.20 ,972.17 ,MMB
G338.850+00.409,16 40 54.29,-45 50 52.0,-60.0 ,-53.5 ,-55.7 ,1.41 ,,,10.98 ,1.27 ,0.12 ,...,4.48 ,297.82 ,169.99 ,MMB
G338.875-00.084,16 43 08.25,-46 09 12.8,-42.5 ,-35.0 ,-41.4 ,21.22 ,,,2.67 ,0.30 ,0.35 ,CtN,5.74 ,189.65 ,151.28 ,MMB
G338.902+00.394,16 41 10.06,-45 49 05.4,-36.0 ,-19.0 ,-26.2 ,1.68 ,,,2.58 ,0.29 ,0.78 ,CtN,5.82 ,189.19 ,11.18 ,MMB
G338.920+00.550,16 40 34.01,-45 42 07.1,-68.0 ,-59.0 ,-61.3 ,81.25 ,,,4.23 ,0.41 ,0.39 ,N4N,4.47 ,199.90 ,1453.80 ,MMB
G338.925+00.557,16 40 33.53,-45 41 37.1,-66.0 ,-59.0 ,-65.6 ,7.00 ,,,4.21 ,0.41 ,0.68 ,N4N,4.48 ,199.73 ,124.07 ,MMB
G338.925+00.634,16 40 13.56,-45 38 33.2,-62.0 ,-52.0 ,-60.9 ,74.84 ,,,4.22 ,0.56 ,0.36 ,N4N,4.48 ,199.81 ,1332.78 ,MMB
G338.926+00.634,16 40 13.95,-45 38 29.7,-68.5 ,-59.5 ,-64.5 ,7.50 ,,,4.19 ,0.56 ,0.59 ,N4N,4.50 ,199.56 ,131.67 ,MMB
G338.935-00.062,16 43 16.01,-46 05 40.2,-43.5 ,-41.0 ,-41.9 ,42.63 ,,,2.67 ,0.30 ,0.31 ,CtN,5.74 ,189.63 ,303.91 ,MMB
G339.053-00.315,16 44 48.99,-46 10 13.0,-124.5 ,-110.0 ,-111.7 ,126.00 ,,,8.45 ,0.76 ,0.47 ,3kN,3.03 ,265.11 ,8996.72 ,MMB
G339.064+00.152,16 42 49.56,-45 51 23.8,-91.0 ,-83.0 ,-85.6 ,5.67 ,,,10.00 ,0.42 ,0.53 ,Per,3.77 ,-71.58 ,567.00 ,MMB
G339.204-00.018,16 44 05.68,-45 51 43.3,-17.0 ,-11.0 ,-14.2 ,2.41 ,,,1.25 ,0.23 ,0.25 ,CrN,7.00 ,183.64 ,3.77 ,MMB
G339.282+00.136,16 43 43.11,-45 42 08.0,-72.0 ,-68.5 ,-70.1 ,6.92 ,,,4.26 ,0.31 ,0.31 ,N4N,4.43 ,199.89 ,125.58 ,MMB
G339.294+00.139,16 43 44.95,-45 41 28.0,-76.0 ,-66.0 ,-74.6 ,5.80 ,,,4.27 ,0.30 ,0.30 ,N4N,4.42 ,199.97 ,105.75 ,MMB
G339.476+00.185,16 44 13.79,-45 31 24.8,-98.5 ,-86.0 ,-87.3 ,4.51 ,,,10.15 ,0.39 ,0.33 ,Per,3.81 ,-69.14 ,464.63 ,MMB
G339.477+00.043,16 44 50.98,-45 36 56.1,-21.0 ,-5.5 ,-9.7 ,2.37 ,,,14.10 ,0.65 ,0.06 ,...,7.07 ,315.64 ,471.18 ,MMB
G339.582-00.127,16 45 58.82,-45 38 47.2,-39.0 ,-29.5 ,-30.4 ,12.50 ,,,2.59 ,0.30 ,0.56 ,CtN,5.79 ,188.97 ,83.85 ,MMB
G339.622-00.121,16 46 05.99,-45 36 43.3,-39.5 ,-31.5 ,-35.7 ,89.37 ,,,2.62 ,0.30 ,0.48 ,CtN,5.77 ,189.10 ,613.47 ,MMB
G339.681-01.208,16 51 06.21,-46 16 02.9,-41.0 ,-20.5 ,-21.4 ,70.22 ,,,2.50 ,0.28 ,0.45 ,CtN,5.87 ,188.50 ,438.88 ,MMB
G339.682-01.207,16 51 06.23,-46 15 58.1,-35.0 ,-33.0 ,-34.4 ,21.00 ,,,2.54 ,0.28 ,0.91 ,CtN,5.84 ,188.69 ,135.48 ,MMB
G339.762+00.054,16 45 51.56,-45 23 32.6,-54.5 ,-49.0 ,-51.0 ,11.66 ,,,12.19 ,0.35 ,0.58 ,N4F,5.35 ,307.94 ,1732.63 ,MMB
G339.884-01.259,16 52 04.67,-46 08 34.2,-41.0 ,-27.5 ,-38.7 ,1658.00 ,0.480 ,0.080 ,2.08 ,0.35 ,1.00 ,CtN,6.24 ,186.58 ,7173.17 ,MMB;R19
G339.909+00.240,16 45 36.17,-45 09 36.5,-13.0 ,-11.5 ,-12.3 ,1.13 ,,,2.56 ,0.32 ,0.41 ,CtN,5.81 ,188.70 ,7.41 ,MMB
G339.949-00.539,16 49 07.97,-45 37 58.8,-108.5 ,-89.5 ,-97.8 ,70.54 ,,,5.83 ,1.40 ,0.49 ,3kN,3.34 ,216.79 ,2397.58 ,MMB
G339.980-00.538,16 49 14.72,-45 36 32.0,-90.0 ,-89.0 ,-89.2 ,8.00 ,,,7.72 ,2.92 ,0.65 ,...,2.79 ,251.26 ,476.79 ,MMB
G339.986-00.425,16 48 46.31,-45 31 51.3,-91.5 ,-86.0 ,-89.4 ,69.07 ,,,8.95 ,1.42 ,0.26 ,3kN,3.07 ,274.84 ,5532.68 ,MMB
G340.034-01.110,16 51 58.07,-45 55 56.5,-29.5 ,-24.0 ,-27.6 ,8.30 ,,,2.52 ,0.28 ,0.83 ,CtN,5.85 ,188.47 ,52.71 ,MMB
G340.054-00.244,16 48 13.89,-45 21 43.5,-63.0 ,-46.0 ,-59.7 ,45.94 ,,,4.16 ,0.33 ,0.36 ,N4N,4.47 ,198.51 ,795.02 ,MMB
G340.118-00.021,16 47 30.00,-45 10 12.1,-124.0 ,-118.0 ,-123.3 ,1.13 ,,,8.88 ,0.42 ,0.61 ,3kN,3.03 ,273.80 ,89.11 ,MMB
G340.182-00.047,16 47 50.79,-45 08 15.9,-132.5 ,-117.5 ,-131.2 ,2.50 ,,,8.89 ,0.42 ,0.62 ,3kN,3.02 ,274.05 ,197.58 ,MMB
G340.249-00.046,16 48 05.18,-45 05 08.4,-135.5 ,-121.0 ,-126.3 ,10.08 ,,,8.92 ,0.41 ,0.62 ,3kN,3.02 ,274.65 ,802.03 ,MMB
G340.249-00.372,16 49 30.08,-45 17 44.4,-51.5 ,-50.0 ,-51.5 ,0.77 ,,,2.71 ,0.30 ,0.90 ,CtN,5.67 ,189.29 ,5.65 ,MMB
G340.518-00.152,16 49 31.36,-44 56 54.6,-50.5 ,-43.5 ,-48.2 ,7.60 ,,,2.70 ,0.30 ,0.46 ,CtN,5.68 ,189.13 ,55.40 ,MMB
G340.543-00.162,16 49 39.53,-44 56 07.9,-52.5 ,-49.0 ,-51.7 ,1.23 ,,,2.72 ,0.31 ,0.37 ,CtN,5.66 ,189.21 ,9.10 ,MMB
G340.655-00.235,16 50 22.89,-44 53 48.1,-22.0 ,-21.0 ,-21.6 ,1.25 ,,,12.54 ,0.48 ,0.05 ,N4F,5.55 ,311.55 ,196.56 ,MMB
G340.785-00.096,16 50 14.84,-44 42 26.3,-111.5 ,-85.0 ,-105.1 ,119.90 ,,,9.10 ,0.37 ,0.62 ,3kN,3.03 ,278.41 ,9928.92 ,MMB
G340.970-01.022,16 54 57.32,-45 09 05.2,-34.5 ,-19.5 ,-31.3 ,10.05 ,,,2.56 ,0.27 ,0.92 ,CtN,5.79 ,188.29 ,65.86 ,MMB
G341.124-00.361,16 52 36.76,-44 36 52.7,-44.0 ,-36.0 ,-37.2 ,1.82 ,,,2.62 ,0.29 ,1.00 ,CtN,5.73 ,188.50 ,12.49 ,MMB
G341.218-00.212,16 52 17.86,-44 26 52.3,-50.0 ,-35.0 ,-37.9 ,125.60 ,,,2.63 ,0.30 ,0.82 ,CtN,5.72 ,188.51 ,868.76 ,MMB
G341.238-00.270,16 52 37.41,-44 28 07.7,-52.5 ,-46.0 ,-51.4 ,6.45 ,,,2.71 ,0.30 ,0.72 ,CtN,5.65 ,188.87 ,47.37 ,MMB
G341.276+00.062,16 51 19.41,-44 13 44.5,-77.5 ,-65.5 ,-70.5 ,5.01 ,,,10.68 ,0.36 ,0.70 ,Per,3.95 ,-60.18 ,571.45 ,MMB
G341.367+00.336,16 50 28.22,-43 59 02.2,-81.0 ,-79.0 ,-80.5 ,1.09 ,,,10.68 ,0.40 ,0.04 ,Per,3.94 ,-60.00 ,124.33 ,MMB
G341.973+00.233,16 53 02.98,-43 34 54.7,-12.5 ,-10.5 ,-11.5 ,3.56 ,,,1.24 ,0.22 ,0.18 ,CrN,6.98 ,183.15 ,5.47 ,MMB
G341.990-00.103,16 54 32.89,-43 46 51.4,-42.0 ,-36.5 ,-37.0 ,1.30 ,,,2.62 ,0.30 ,0.43 ,CtN,5.72 ,188.15 ,8.92 ,MMB
G342.251+00.308,16 53 41.86,-43 19 10.0,-124.0 ,-122.0 ,-122.7 ,2.02 ,,,9.37 ,0.36 ,0.39 ,3kN,2.96 ,285.16 ,177.35 ,MMB
G342.338+00.305,16 54 00.71,-43 15 12.3,-113.5 ,-108.5 ,-110.2 ,1.12 ,,,9.36 ,0.54 ,0.41 ,3kN,2.94 ,285.15 ,98.12 ,MMB
G342.368+00.140,16 54 49.15,-43 20 03.6,-15.5 ,1.0 ,-5.6 ,2.70 ,,,16.47 ,0.43 ,0.31 ,CtF,9.05 ,326.53 ,732.40 ,MMB
G342.446-00.072,16 55 59.94,-43 24 22.5,-32.5 ,-14.0 ,-30.0 ,1.50 ,,,2.57 ,0.31 ,0.38 ,CtN,5.75 ,187.74 ,9.91 ,MMB
G342.484+00.183,16 55 02.30,-43 12 59.8,-44.5 ,-38.5 ,-41.9 ,62.12 ,,,12.76 ,0.35 ,0.21 ,N4F,5.56 ,316.30 ,10114.23 ,MMB
G342.954-00.019,16 57 30.66,-42 58 34.8,-14.0 ,-2.0 ,-4.1 ,2.05 ,,,1.24 ,0.20 ,0.13 ,CrN,6.97 ,182.99 ,3.15 ,MMB
G343.354-00.067,16 59 04.23,-42 41 35.0,-133.5 ,-116.5 ,-117.7 ,20.31 ,,,9.64 ,0.30 ,0.67 ,3kN,2.97 ,291.47 ,1887.40 ,MMB
G343.502-00.472,17 01 18.40,-42 49 36.8,-43.0 ,-32.0 ,-42.0 ,4.49 ,,,2.65 ,0.29 ,0.97 ,CtN,5.66 ,187.64 ,31.53 ,MMB
G343.756-00.163,17 00 49.89,-42 26 08.2,-32.5 ,-24.0 ,-30.8 ,3.46 ,,,2.58 ,0.30 ,0.66 ,CtN,5.72 ,187.25 ,23.03 ,MMB
G343.929+00.125,17 00 10.91,-42 07 19.3,7.5 ,19.0 ,14.5 ,8.78 ,,,16.81 ,0.44 ,0.69 ,CtF,9.26 ,329.82 ,2481.02 ,MMB
G344.227-00.569,17 04 07.78,-42 18 39.5,-33.0 ,-10.5 ,-19.8 ,83.58 ,,,2.68 ,0.28 ,0.70 ,CtN,5.62 ,187.45 ,600.30 ,MMB
G344.419+00.044,17 02 08.62,-41 47 10.3,-65.5 ,-63.0 ,-63.2 ,2.30 ,,,4.00 ,0.28 ,0.18 ,N4N,4.43 ,194.04 ,36.80 ,MMB
G344.421+00.045,17 02 08.77,-41 46 58.5,-72.5 ,-70.0 ,-71.5 ,16.70 ,,,5.35 ,0.30 ,0.25 ,3kN,3.32 ,205.62 ,478.00 ,MMB
G344.581-00.024,17 02 57.71,-41 41 53.8,-5.0 ,2.5 ,1.6 ,3.64 ,,,16.81 ,0.45 ,0.65 ,CtF,9.21 ,330.98 ,1028.58 ,MMB
G345.003-00.223,17 05 10.89,-41 29 06.2,-25.0 ,-20.1 ,-23.1 ,193.00 ,,,2.69 ,0.29 ,0.38 ,CtN,5.60 ,187.15 ,1396.57 ,MMB
G345.003-00.224,17 05 11.23,-41 29 06.9,-33.0 ,-25.0 ,-26.2 ,85.00 ,,,2.70 ,0.29 ,0.46 ,CtN,5.59 ,187.19 ,619.65 ,MMB
G345.010+01.792,16 56 47.58,-40 14 25.8,-24.0 ,-16.0 ,-22.6 ,243.00 ,,,1.30 ,0.11 ,0.91 ,CrN,6.90 ,182.79 ,410.67 ,MMB
G345.012+01.797,16 56 46.82,-40 14 08.9,-16.0 ,-10.0 ,-12.2 ,34.00 ,,,1.30 ,0.11 ,1.00 ,CrN,6.90 ,182.79 ,57.46 ,MMB
G345.131-00.174,17 05 23.24,-41 21 10.9,-31.0 ,-28.0 ,-28.9 ,4.38 ,,,2.71 ,0.28 ,0.38 ,CtN,5.57 ,187.17 ,32.17 ,MMB
G345.198-00.030,17 04 59.49,-41 12 45.7,-4.0 ,1.0 ,-0.6 ,2.23 ,,,1.31 ,0.11 ,0.59 ,CrN,6.89 ,182.78 ,3.83 ,MMB
G345.205+00.317,17 03 32.87,-40 59 46.6,-64.1 ,-59.9 ,-60.5 ,1.27 ,,,11.34 ,0.42 ,0.05 ,SgF,4.04 ,-45.82 ,163.32 ,MMB
G345.407-00.952,17 09 35.42,-41 35 57.1,-15.5 ,-14.0 ,-14.3 ,2.10 ,,,1.31 ,0.11 ,1.00 ,CrN,6.89 ,182.75 ,3.60 ,MMB
G345.424-00.951,17 09 38.56,-41 35 04.6,-21.0 ,-5.0 ,-13.2 ,4.64 ,,,1.31 ,0.11 ,1.00 ,CrN,6.89 ,182.74 ,7.96 ,MMB
G345.441+00.205,17 04 46.87,-40 52 38.0,-13.0 ,2.0 ,0.9 ,2.32 ,,,1.31 ,0.11 ,0.66 ,CrN,6.89 ,182.74 ,3.98 ,MMB
G345.487+00.314,17 04 28.24,-40 46 28.7,-24.0 ,-21.5 ,-22.6 ,2.50 ,,,2.68 ,0.31 ,0.42 ,CtN,5.60 ,186.89 ,17.96 ,MMB
G345.498+01.467,16 59 42.84,-40 03 36.1,-15.0 ,-13.2 ,-13.8 ,1.02 ,,,1.31 ,0.11 ,0.88 ,CrN,6.89 ,182.73 ,1.75 ,MMB
G345.505+00.348,17 04 22.91,-40 44 21.7,-23.1 ,-10.5 ,-17.8 ,307.00 ,,,1.32 ,0.11 ,0.72 ,CrN,6.88 ,182.75 ,534.92 ,MMB
G345.576-00.225,17 07 01.50,-41 01 43.4,-127.2 ,-122.0 ,-126.8 ,0.65 ,,,5.25 ,0.31 ,0.14 ,3kN,3.33 ,203.10 ,17.92 ,MMB
G345.690-00.090,17 06 51.30,-40 50 59.0,-22.0 ,-8.0 ,-15.0 ,1.20 ,,,1.32 ,0.11 ,0.52 ,CrN,6.88 ,182.72 ,2.09 ,P05
G345.807-00.044,17 06 59.85,-40 44 08.2,-3.0 ,-0.5 ,-2.0 ,1.21 ,,,13.54 ,0.40 ,0.16 ,N4F,5.98 ,326.29 ,221.83 ,MMB
G345.824+00.044,17 06 40.70,-40 40 09.9,-12.0 ,-9.0 ,-10.3 ,3.92 ,,,13.53 ,0.37 ,0.37 ,N4F,5.97 ,326.30 ,717.60 ,MMB
G345.949-00.268,17 08 23.64,-40 45 21.5,-22.5 ,-21.4 ,-21.9 ,1.51 ,,,13.46 ,0.36 ,0.04 ,N4F,5.90 ,326.34 ,273.57 ,MMB
G345.985-00.020,17 07 27.58,-40 34 43.6,-85.5 ,-81.7 ,-84.1 ,1.41 ,,,10.09 ,0.27 ,0.62 ,3kN,2.94 ,303.86 ,143.55 ,MMB
G346.036+00.048,17 07 20.02,-40 29 49.0,-14.5 ,-3.9 ,-6.4 ,10.42 ,,,13.57 ,0.38 ,0.26 ,N4F,5.99 ,326.88 ,1918.79 ,MMB
G346.231+00.119,17 07 39.09,-40 17 53.2,-96.6 ,-92.6 ,-95.0 ,1.37 ,,,10.11 ,0.27 ,0.38 ,3kN,2.93 ,304.75 ,140.03 ,MMB
G346.480+00.221,17 08 00.11,-40 02 15.9,-21.0 ,-14.0 ,-18.9 ,32.02 ,,,13.57 ,0.35 ,0.08 ,N4F,5.96 ,327.83 ,5896.32 ,MMB
G346.481+00.132,17 08 22.72,-40 05 25.6,-11.6 ,-4.9 ,-5.6 ,1.48 ,,,13.64 ,0.38 ,0.13 ,N4F,6.02 ,328.05 ,275.35 ,MMB
G346.517+00.117,17 08 33.20,-40 04 14.3,-3.0 ,1.0 ,-1.7 ,0.30 ,,,13.66 ,0.39 ,0.10 ,N4F,6.04 ,328.18 ,55.98 ,MMB
G346.522+00.085,17 08 42.29,-40 05 07.8,4.7 ,6.1 ,5.7 ,1.47 ,,,13.66 ,0.42 ,0.05 ,N4F,6.04 ,328.19 ,274.30 ,MMB
G347.230+00.016,17 11 11.18,-39 33 27.2,-69.9 ,-68.0 ,-68.9 ,1.19 ,,,10.26 ,0.26 ,0.51 ,3kN,2.93 ,309.30 ,125.27 ,MMB
G347.583+00.213,17 11 26.72,-39 09 22.5,-103.8 ,-96.0 ,-102.5 ,3.18 ,,,5.13 ,0.27 ,0.51 ,3kN,3.33 ,199.36 ,83.69 ,MMB
G347.628+00.149,17 11 50.92,-39 09 29.2,-98.9 ,-95.0 ,-96.5 ,18.98 ,,,5.13 ,0.26 ,0.24 ,3kN,3.33 ,199.30 ,499.49 ,MMB
G347.631+00.211,17 11 36.05,-39 07 07.0,-94.0 ,-89.0 ,-91.9 ,7.17 ,,,5.12 ,0.27 ,0.49 ,3kN,3.33 ,199.20 ,187.96 ,MMB
G347.817+00.018,17 12 58.05,-39 04 56.1,-26.0 ,-22.8 ,-24.0 ,2.85 ,,,13.75 ,0.34 ,0.36 ,N4F,6.03 ,331.26 ,538.83 ,MMB
G347.863+00.019,17 13 06.23,-39 02 40.0,-37.8 ,-28.0 ,-34.8 ,6.40 ,,,13.70 ,0.34 ,0.07 ,N4F,5.98 ,331.22 ,1201.22 ,MMB
G347.902+00.052,17 13 05.11,-38 59 35.5,-31.5 ,-27.0 ,-27.5 ,5.46 ,,,11.89 ,0.41 ,0.48 ,Per,4.28 ,-35.64 ,771.89 ,MMB
G348.027+00.106,17 13 14.12,-38 51 38.8,-122.8 ,-114.3 ,-121.3 ,4.54 ,,,5.10 ,0.27 ,0.25 ,3kN,3.33 ,198.51 ,118.09 ,MMB
G348.195+00.768,17 11 00.20,-38 20 05.5,-2.8 ,-0.2 ,-0.8 ,4.86 ,,,1.29 ,0.11 ,0.91 ,CrN,6.89 ,182.19 ,8.09 ,MMB
G348.230-00.970,17 18 23.88,-39 19 10.0,-12.0 ,-11.0 ,-11.5 ,1.00 ,,,1.29 ,0.13 ,0.60 ,CrN,6.89 ,182.19 ,1.66 ,P05
G348.550-00.979,17 19 20.41,-39 03 51.6,-19.0 ,-7.0 ,-10.6 ,36.44 ,,,1.30 ,0.13 ,0.61 ,CrN,6.88 ,182.15 ,61.58 ,MMB
G348.550-00.979n,17 19 20.45,-39 03 49.4,-23.0 ,-14.0 ,-20.0 ,18.60 ,,,2.78 ,0.32 ,0.55 ,CtN,5.45 ,185.81 ,143.75 ,MMB
G348.579-00.920,17 19 10.61,-39 00 24.2,-16.0 ,-14.0 ,-15.0 ,0.30 ,,,1.30 ,0.13 ,0.52 ,CrN,6.88 ,182.14 ,0.51 ,MMB
G348.617-01.162,17 20 18.65,-39 06 50.8,-21.5 ,-8.5 ,-11.4 ,44.26 ,,,1.30 ,0.13 ,0.74 ,CrN,6.88 ,182.14 ,74.80 ,MMB
G348.654+00.244,17 14 32.37,-38 16 16.8,16.5 ,17.5 ,16.9 ,0.99 ,,,10.35 ,0.25 ,0.14 ,3kF,2.85 ,314.45 ,106.05 ,MMB
G348.703-01.043,17 20 04.06,-38 58 30.9,-17.5 ,-2.5 ,-3.5 ,62.00 ,0.296 ,0.026 ,3.38 ,0.30 ,1.00 ,CtN,4.88 ,187.80 ,708.31 ,MMB;R19
G348.723-00.078,17 16 04.77,-38 24 08.8,9.0 ,12.0 ,11.5 ,2.25 ,,,10.36 ,0.24 ,0.36 ,3kF,2.85 ,314.77 ,241.49 ,MMB
G348.727-01.037,17 20 06.54,-38 57 09.1,-12.0 ,-6.0 ,-7.4 ,72.85 ,,,1.30 ,0.13 ,0.67 ,CrN,6.88 ,182.12 ,123.12 ,MMB
G348.884+00.096,17 15 50.13,-38 10 12.4,-79.0 ,-73.0 ,-74.5 ,12.86 ,,,10.37 ,0.26 ,0.48 ,3kN,2.85 ,315.37 ,1382.92 ,MMB
G348.892-00.180,17 17 00.23,-38 19 28.9,1.0 ,2.0 ,1.5 ,2.44 ,,,1.30 ,0.11 ,0.35 ,CrN,6.88 ,182.09 ,4.12 ,MMB
G349.067-00.017,17 16 50.74,-38 05 14.3,6.0 ,16.0 ,11.6 ,2.43 ,,,10.38 ,0.25 ,0.46 ,3kF,2.84 ,316.04 ,261.82 ,MMB
G349.092+00.105,17 16 24.74,-37 59 47.2,-78.0 ,-74.0 ,-76.5 ,23.09 ,,,10.36 ,0.26 ,0.45 ,3kN,2.82 ,315.90 ,2478.24 ,MMB
G349.092+00.106,17 16 24.59,-37 59 45.8,-83.0 ,-78.0 ,-81.5 ,10.40 ,,,10.36 ,0.26 ,0.52 ,3kN,2.82 ,315.90 ,1116.23 ,MMB
G349.151+00.021,17 16 55.88,-37 59 47.9,14.1 ,25.0 ,14.6 ,3.33 ,,,10.38 ,0.25 ,0.57 ,3kF,2.83 ,316.30 ,358.79 ,MMB
G349.579-00.679,17 21 05.44,-38 02 54.7,-26.0 ,-24.0 ,-25.0 ,5.86 ,,,2.84 ,0.33 ,0.58 ,CtN,5.38 ,185.48 ,47.26 ,MMB
G349.799+00.108,17 18 27.74,-37 25 03.5,-65.5 ,-57.4 ,-62.4 ,2.11 ,,,4.97 ,0.25 ,0.41 ,3kN,3.38 ,195.12 ,52.12 ,MMB
G349.884+00.231,17 18 12.37,-37 16 40.0,13.5 ,17.5 ,16.2 ,6.42 ,,,10.46 ,0.25 ,0.54 ,3kF,2.83 ,319.45 ,702.42 ,MMB
G350.011-01.342,17 25 06.54,-38 04 00.7,-28.0 ,-25.0 ,-25.8 ,2.02 ,,,1.31 ,0.12 ,0.63 ,CrN,6.86 ,181.90 ,3.47 ,MMB
G350.015+00.433,17 17 45.45,-37 03 11.9,-37.0 ,-29.0 ,-30.4 ,9.02 ,,,3.79 ,0.26 ,0.45 ,N4N,4.47 ,188.46 ,129.56 ,MMB
G350.104+00.084,17 19 26.68,-37 10 53.1,-69.0 ,-67.5 ,-68.1 ,14.60 ,,,4.97 ,0.25 ,0.46 ,3kN,3.36 ,194.71 ,360.63 ,MMB
G350.105+00.083,17 19 27.01,-37 10 53.3,-76.0 ,-61.0 ,-74.1 ,15.21 ,,,4.97 ,0.25 ,0.52 ,3kN,3.36 ,194.71 ,375.70 ,MMB
G350.116+00.084,17 19 28.83,-37 10 18.8,-69.0 ,-67.0 ,-68.0 ,9.50 ,,,11.76 ,0.35 ,0.06 ,SgF,3.98 ,-30.44 ,1313.83 ,MMB
G350.116+00.220,17 18 55.11,-37 05 38.1,3.0 ,5.0 ,4.2 ,2.31 ,,,1.31 ,0.12 ,0.45 ,CrN,6.86 ,181.88 ,3.96 ,MMB
G350.189+00.003,17 20 01.41,-37 09 30.7,-65.0 ,-62.0 ,-62.4 ,1.30 ,,,4.95 ,0.25 ,0.41 ,3kN,3.38 ,194.45 ,31.85 ,MMB
G350.299+00.122,17 19 50.87,-36 59 59.9,-70.0 ,-61.0 ,-62.2 ,31.17 ,,,10.49 ,0.24 ,0.25 ,3kF,2.81 ,321.09 ,3429.95 ,MMB
G350.340+00.141,17 19 53.43,-36 57 18.8,-60.0 ,-57.5 ,-58.4 ,2.40 ,,,11.82 ,0.33 ,0.14 ,SgF,4.03 ,-29.52 ,335.31 ,MMB
G350.344+00.116,17 20 00.03,-36 58 00.1,-66.0 ,-55.0 ,-65.4 ,18.90 ,,,11.78 ,0.34 ,0.07 ,SgF,3.99 ,-29.71 ,2622.72 ,MMB
G350.356-00.068,17 20 47.55,-37 03 42.0,-68.5 ,-66.0 ,-67.6 ,1.40 ,,,11.83 ,0.32 ,0.08 ,SgF,4.03 ,-29.43 ,195.93 ,MMB
G350.470+00.029,17 20 43.24,-36 54 46.6,-11.0 ,-5.5 ,-6.3 ,1.00 ,,,1.32 ,0.12 ,0.31 ,CrN,6.85 ,181.83 ,1.74 ,MMB
G350.520-00.350,17 22 25.32,-37 05 13.4,-25.0 ,-22.0 ,-24.6 ,1.04 ,,,2.74 ,0.29 ,0.44 ,CtN,5.47 ,184.74 ,7.81 ,MMB
G350.686-00.491,17 23 28.63,-37 01 48.8,-15.0 ,-13.0 ,-13.8 ,19.38 ,,,1.32 ,0.12 ,0.65 ,CrN,6.85 ,181.79 ,33.77 ,MMB
G350.776+00.138,17 21 08.58,-36 35 58.8,34.5 ,39.0 ,38.7 ,0.91 ,,,10.55 ,0.28 ,0.78 ,3kF,2.83 ,323.24 ,101.29 ,MMB
G351.161+00.697,17 19 57.50,-35 57 52.8,-7.0 ,-2.0 ,-5.2 ,12.02 ,,,1.32 ,0.12 ,0.87 ,CrN,6.85 ,181.70 ,20.94 ,MMB
G351.242+00.670,17 20 17.84,-35 54 46.0,2.0 ,3.0 ,2.5 ,2.40 ,,,1.32 ,0.12 ,0.88 ,CrN,6.85 ,181.68 ,4.18 ,MMB
G351.251+00.652,17 20 23.87,-35 54 57.0,-7.5 ,-6.0 ,-7.1 ,1.30 ,,,1.32 ,0.12 ,0.86 ,CrN,6.85 ,181.68 ,2.27 ,MMB
G351.382-00.181,17 24 09.58,-36 16 49.3,-69.0 ,-58.0 ,-59.8 ,16.85 ,,,4.87 ,0.27 ,0.11 ,3kN,3.41 ,192.34 ,399.63 ,MMB
G351.417+00.645,17 20 53.37,-35 47 01.2,-12.0 ,-6.0 ,-10.4 ,3506.00 ,,,1.32 ,0.12 ,0.83 ,CrN,6.85 ,181.65 ,6108.85 ,MMB
G351.417+00.646,17 20 53.18,-35 46 59.3,-12.0 ,-7.0 ,-11.2 ,1816.00 ,,,1.32 ,0.12 ,0.82 ,CrN,6.85 ,181.65 ,3164.20 ,MMB
G351.445+00.660,17 20 54.61,-35 45 08.6,-14.0 ,1.0 ,-7.1 ,110.00 ,0.752 ,0.069 ,1.33 ,0.12 ,1.00 ,CrN,6.84 ,181.66 ,194.58 ,MMB;R19
G351.581-00.353,17 25 25.12,-36 12 46.1,-100.0 ,-88.0 ,-94.2 ,47.46 ,,,4.83 ,0.21 ,0.25 ,3kN,3.45 ,191.84 ,1107.19 ,MMB
G351.611+00.172,17 23 21.25,-35 53 32.6,-46.0 ,-31.5 ,-43.7 ,4.10 ,,,3.80 ,0.26 ,0.55 ,N4N,4.43 ,187.20 ,59.20 ,MMB
G351.688+00.171,17 23 34.52,-35 49 46.3,-47.5 ,-35.0 ,-36.1 ,42.14 ,,,12.06 ,0.41 ,0.52 ,SgF,4.17 ,-24.74 ,6128.99 ,MMB
G351.775-00.536,17 26 42.57,-36 09 17.6,-9.0 ,3.0 ,1.3 ,311.00 ,,,1.32 ,0.12 ,0.74 ,CrN,6.85 ,181.58 ,541.89 ,MMB
G352.083+00.167,17 24 41.22,-35 30 18.6,-68.2 ,-63.6 ,-66.0 ,5.77 ,,,4.88 ,0.25 ,0.67 ,3kN,3.38 ,191.46 ,137.41 ,MMB
G352.110-00.170,17 26 08.00,-35 40 19.0,-60.0 ,-53.0 ,-55.0 ,5.80 ,,,3.79 ,0.26 ,0.61 ,N4N,4.43 ,186.75 ,83.31 ,P05
G352.111+00.176,17 24 43.56,-35 28 38.4,-61.0 ,-50.0 ,-54.8 ,5.93 ,,,4.88 ,0.25 ,0.45 ,3kN,3.38 ,191.42 ,141.22 ,MMB
G352.133-00.944,17 29 22.32,-36 05 00.2,-18.8 ,-5.6 ,-7.8 ,15.66 ,,,1.32 ,0.12 ,0.87 ,CrN,6.84 ,181.51 ,27.29 ,MMB
G352.517-00.155,17 27 11.34,-35 19 32.4,-52.0 ,-49.0 ,-51.3 ,9.42 ,,,12.10 ,0.31 ,0.14 ,SgF,4.16 ,-22.28 ,1379.18 ,MMB
G352.525-00.158,17 27 13.42,-35 19 15.5,-62.0 ,-52.0 ,-53.0 ,0.70 ,,,12.09 ,0.31 ,0.11 ,SgF,4.15 ,-22.29 ,102.32 ,MMB
G352.584-00.185,17 27 29.58,-35 17 14.6,-92.6 ,-79.7 ,-85.6 ,3.73 ,,,4.84 ,0.26 ,0.28 ,3kN,3.41 ,190.56 ,87.38 ,MMB
G352.604-00.225,17 27 42.73,-35 17 34.2,-85.0 ,-81.0 ,-81.8 ,1.80 ,,,4.83 ,0.25 ,0.20 ,3kN,3.42 ,190.48 ,41.99 ,MMB
G352.624-01.077,17 31 15.31,-35 44 47.7,-2.0 ,7.0 ,5.8 ,21.00 ,,,1.31 ,0.12 ,0.92 ,CrN,6.85 ,181.41 ,36.04 ,MMB
G352.630-01.067,17 31 13.91,-35 44 08.7,-8.0 ,-2.0 ,-3.0 ,137.00 ,,,1.31 ,0.12 ,0.90 ,CrN,6.85 ,181.41 ,235.11 ,MMB
G352.855-00.201,17 28 17.59,-35 04 12.9,-54.1 ,-50.1 ,-51.4 ,1.45 ,,,12.11 ,0.34 ,0.07 ,SgF,4.15 ,-21.29 ,212.65 ,MMB
G353.216-00.249,17 29 27.80,-34 47 47.3,-25.0 ,-15.0 ,-23.0 ,1.10 ,,,3.74 ,0.25 ,0.35 ,N4N,4.46 ,185.69 ,15.39 ,MMB
G353.273+00.641,17 26 01.58,-34 15 15.4,-7.0 ,-3.0 ,-4.4 ,12.70 ,,,1.32 ,0.12 ,0.87 ,CrN,6.84 ,181.30 ,22.13 ,MMB
G353.363-00.166,17 29 31.40,-34 37 40.3,-80.1 ,-78.3 ,-79.0 ,2.94 ,,,4.81 ,0.25 ,0.57 ,3kN,3.42 ,189.36 ,68.02 ,MMB
G353.370-00.091,17 29 14.27,-34 34 50.2,-56.0 ,-43.4 ,-45.7 ,1.13 ,,,3.77 ,0.25 ,0.41 ,N4N,4.43 ,185.64 ,16.06 ,MMB
G353.378+00.438,17 27 07.59,-34 16 50.5,-16.5 ,-14.0 ,-15.7 ,1.06 ,,,1.33 ,0.12 ,0.69 ,CrN,6.83 ,181.29 ,1.88 ,MMB
G353.410-00.360,17 30 26.18,-34 41 45.6,-23.0 ,-19.0 ,-20.4 ,109.00 ,,,2.72 ,0.28 ,0.37 ,CtN,5.46 ,183.28 ,806.43 ,MMB
G353.429-00.090,17 29 23.48,-34 31 50.3,-63.9 ,-45.0 ,-61.8 ,13.00 ,,,4.82 ,0.25 ,0.63 ,3kN,3.41 ,189.32 ,302.02 ,MMB
G353.464+00.562,17 26 51.53,-34 08 25.7,-52.7 ,-48.7 ,-50.3 ,12.84 ,,,3.79 ,0.27 ,0.51 ,N4N,4.41 ,185.62 ,184.44 ,MMB
G353.537-00.091,17 29 41.25,-34 26 28.4,-59.0 ,-54.0 ,-56.6 ,2.31 ,,,12.01 ,0.49 ,0.06 ,SgF,4.02 ,-19.66 ,333.19 ,MMB
G354.206-00.038,17 31 15.01,-33 51 15.1,-37.5 ,-35.0 ,-37.1 ,1.43 ,,,12.28 ,0.36 ,0.57 ,SgF,4.25 ,-16.95 ,215.64 ,MMB
G354.308-00.110,17 31 48.56,-33 48 29.1,11.0 ,19.5 ,18.7 ,3.89 ,,,10.88 ,0.25 ,0.52 ,3kF,2.89 ,338.04 ,460.48 ,MMB
G354.496+00.083,17 31 31.77,-33 32 44.0,17.5 ,27.5 ,26.9 ,7.78 ,,,10.90 ,0.28 ,0.94 ,3kF,2.90 ,338.83 ,924.34 ,MMB
G354.615+00.472,17 30 17.13,-33 13 55.1,-27.0 ,-12.5 ,-24.3 ,185.00 ,,,3.73 ,0.27 ,0.36 ,N4N,4.45 ,184.51 ,2573.89 ,MMB
G354.701+00.299,17 31 12.06,-33 15 16.7,98.0 ,104.0 ,102.7 ,1.20 ,,,5.17 ,1.43 ,0.50 ,...,3.04 ,189.04 ,32.07 ,MMB
G354.724+00.300,17 31 15.55,-33 14 05.7,91.0 ,95.0 ,93.8 ,12.16 ,,,11.10 ,1.39 ,0.50 ,...,3.08 ,340.63 ,1498.23 ,MMB
G355.184-00.419,17 35 20.49,-33 14 28.6,-2.0 ,-0.5 ,-1.4 ,1.35 ,,,1.32 ,0.12 ,0.69 ,CrN,6.84 ,180.93 ,2.35 ,MMB
G355.343+00.148,17 33 28.84,-32 48 00.2,4.0 ,7.0 ,5.8 ,1.20 ,,,1.32 ,0.12 ,0.38 ,CrN,6.84 ,180.90 ,2.09 ,MMB
G355.344+00.147,17 33 29.06,-32 47 58.9,19.0 ,21.0 ,19.9 ,10.49 ,,,10.93 ,0.25 ,0.58 ,3kF,2.88 ,342.08 ,1253.19 ,MMB
G355.346+00.149,17 33 28.91,-32 47 49.5,9.0 ,12.5 ,9.9 ,9.16 ,,,1.30 ,0.10 ,0.31 ,CrN,6.86 ,180.88 ,15.48 ,MMB
G355.538-00.105,17 34 59.60,-32 46 22.7,-3.5 ,5.0 ,3.8 ,1.50 ,,,18.00 ,0.45 ,0.10 ,CtF,9.90 ,351.86 ,486.00 ,MMB
G355.545-00.103,17 35 00.28,-32 45 58.1,-31.0 ,-27.5 ,-28.2 ,1.25 ,,,12.43 ,0.41 ,0.57 ,SgF,4.35 ,-12.82 ,193.13 ,MMB
G355.642+00.398,17 33 15.40,-32 24 46.8,-9.0 ,-6.9 ,-7.9 ,1.90 ,,,1.33 ,0.12 ,0.76 ,CrN,6.82 ,180.85 ,3.36 ,MMB
G355.666+00.374,17 33 24.92,-32 24 21.1,-4.5 ,0.6 ,-3.4 ,1.93 ,,,18.03 ,0.43 ,0.07 ,CtF,9.92 ,352.11 ,627.41 ,MMB
G356.054-00.095,17 36 16.55,-32 20 02.7,15.6 ,17.7 ,16.9 ,0.76 ,,,12.25 ,0.25 ,0.28 ,SgF,4.16 ,-11.70 ,114.05 ,MMB
G356.662-00.263,17 38 29.16,-31 54 38.8,-57.0 ,-44.0 ,-53.8 ,10.08 ,,,4.72 ,0.25 ,0.61 ,3kN,3.45 ,184.57 ,224.57 ,MMB
G357.558-00.321,17 40 57.19,-31 10 59.3,-5.5 ,0.0 ,-3.9 ,1.95 ,,,2.68 ,0.17 ,0.50 ,CtN,5.47 ,181.20 ,14.01 ,MMB
G357.559-00.321,17 40 57.33,-31 10 56.9,15.0 ,18.0 ,16.2 ,2.00 ,,,2.69 ,0.14 ,0.86 ,CtN,5.46 ,181.20 ,14.47 ,MMB
G357.922-00.337,17 41 54.94,-30 52 55.1,-5.5 ,-4.0 ,-4.9 ,1.50 ,,,2.68 ,0.15 ,0.58 ,CtN,5.47 ,181.02 ,10.77 ,MMB
G357.924-00.337,17 41 55.17,-30 52 50.2,-4.5 ,3.0 ,-2.1 ,3.37 ,,,18.20 ,0.43 ,0.10 ,CtF,10.06 ,356.24 ,1116.28 ,MMB
G357.965-00.164,17 41 20.14,-30 45 14.4,-9.0 ,3.0 ,-8.8 ,3.10 ,,,14.97 ,0.35 ,0.10 ,N4F,6.83 ,355.54 ,694.71 ,MMB
G357.967-00.163,17 41 20.26,-30 45 06.9,-6.0 ,0.0 ,-4.2 ,55.14 ,,,14.98 ,0.35 ,0.10 ,N4F,6.84 ,355.54 ,12373.44 ,MMB
G358.263-02.061,17 49 37.63,-31 29 18.0,0.5 ,6.0 ,5.0 ,16.50 ,,,1.07 ,0.27 ,0.60 ,CrN,7.08 ,180.26 ,18.89 ,MMB
G358.371-00.468,17 43 31.95,-30 34 10.7,-1.0 ,13.0 ,1.2 ,46.87 ,,,2.69 ,0.17 ,0.80 ,CtN,5.46 ,180.80 ,339.16 ,MMB
G358.386-00.483,17 43 37.83,-30 33 51.1,-7.0 ,-5.0 ,-6.0 ,11.60 ,,,2.70 ,0.20 ,0.53 ,CtN,5.45 ,180.80 ,84.56 ,MMB
G358.460-00.391,17 43 26.76,-30 27 11.3,-0.5 ,4.0 ,1.2 ,25.40 ,,,2.69 ,0.18 ,0.75 ,CtN,5.46 ,180.76 ,183.80 ,MMB
G358.460-00.393,17 43 27.24,-30 27 14.6,-8.5 ,6.0 ,-7.5 ,14.50 ,,,2.73 ,0.28 ,0.56 ,CtN,5.42 ,180.78 ,108.07 ,MMB
G358.721-00.126,17 43 02.31,-30 05 29.9,8.8 ,13.9 ,10.5 ,3.64 ,,,2.68 ,0.15 ,0.40 ,CtN,5.47 ,180.63 ,26.14 ,MMB
G358.809-00.085,17 43 05.40,-29 59 45.8,-60.3 ,-50.5 ,-56.2 ,11.99 ,,,4.72 ,0.24 ,0.80 ,3kN,3.43 ,181.64 ,267.12 ,MMB
G358.841-00.737,17 45 44.29,-30 18 33.6,-30.0 ,-17.0 ,-20.6 ,13.11 ,,,3.66 ,0.28 ,0.53 ,N4N,4.49 ,180.94 ,175.62 ,MMB
G358.906+00.106,17 42 34.57,-29 48 46.8,-20.5 ,-16.5 ,-18.1 ,2.39 ,,,12.45 ,0.25 ,0.38 ,SgF,4.30 ,-3.17 ,370.46 ,MMB
G358.931-00.030,17 43 10.02,-29 51 45.8,-22.0 ,-14.5 ,-15.9 ,10.06 ,,,12.45 ,0.25 ,0.40 ,SgF,4.30 ,-3.09 ,1559.33 ,MMB
G358.980+00.084,17 42 50.44,-29 45 40.4,5.0 ,7.0 ,6.2 ,1.60 ,,,12.45 ,0.25 ,0.28 ,SgF,4.30 ,-2.95 ,248.00 ,MMB
G359.138+00.031,17 43 25.67,-29 39 17.3,-7.0 ,1.0 ,-3.9 ,19.61 ,0.165 ,0.031 ,6.06 ,1.14 ,1.00 ,GC,2.09 ,182.50 ,720.15 ,MMB;R19
G359.436-00.102,17 44 40.21,-29 28 12.5,-58.0 ,-51.0 ,-53.6 ,1.50 ,,,4.72 ,0.24 ,0.75 ,3kN,3.43 ,180.78 ,33.42 ,MMB
G359.436-00.104,17 44 40.60,-29 28 16.0,-53.0 ,-45.0 ,-46.7 ,59.70 ,,,4.72 ,0.24 ,0.63 ,3kN,3.43 ,180.78 ,1330.02 ,MMB
G359.615-00.243,17 45 39.09,-29 23 30.0,14.0 ,27.0 ,22.6 ,71.70 ,0.375 ,0.021 ,2.67 ,0.15 ,1.00 ,CtN,5.48 ,180.19 ,511.14 ,MMB;R19
G359.938+00.170,17 44 48.55,-28 53 59.4,-1.5 ,0.2 ,-0.5 ,1.56 ,,,2.71 ,0.21 ,0.25 ,CtN,5.44 ,180.03 ,11.46 ,MMB
G359.970-00.457,17 47 20.17,-29 11 59.4,20.0 ,24.1 ,23.8 ,2.24 ,,,2.68 ,0.15 ,0.48 ,CtN,5.47 ,180.01 ,16.09 ,MMB

